Scalar-Fermion Fixed Points in the $\varepsilon$ Expansion

The one-loop beta functions for systems of $N_s$ scalars and $N_f$ fermions interacting via a general potential are analysed as tensorial equations in $4-\varepsilon$ dimensions. Two distinct bounds on combinations of invariants constructed from the couplings are derived and, subject to an assumption, are used to prove that at one-loop order the anomalous dimensions of the elementary fields are universally restricted by $\gamma_\phi\leq\frac{1}{2}N_s\,\varepsilon$ and $\gamma_\psi\leq N_s\,\varepsilon$. For each root of the Yukawa beta function there is a number of roots of the quartic beta function, giving rise to the concept of `levels' of fixed points in scalar-fermion theories. It is proven that if a stable fixed point exists within a certain level, then it is the only such fixed point at that level. Solving the beta function equations, both analytically and numerically, for low numbers of scalars and fermions, well-known and novel fixed points are found and their stability properties are examined. While a number of fixed points saturate one out of the two bounds, only one fixed point is found which saturates both of them.

==> Datafiles/1,1/semistable.dat <==
0.036281179138321996	0.02040816326530612
0.1111111111111111	0.

==> Datafiles/1,1/stable.dat <==
0.1836734693877551	0.02040816326530612

==> Datafiles/1,1/unstable.dat <==
0.	0.

==> Datafiles/1,2/semistable.dat <==
0.07834862578415733	0.03125
0.1111111111111111	0.

==> Datafiles/1,2/stable.dat <==
0.1994291519936205	0.03125

==> Datafiles/1,2/unstable.dat <==
0.	0.

==> Datafiles/1,3/semistable.dat <==
0.1111111111111111	0.
0.1111111111111111	0.037037037037037035


==> Datafiles/1,3/stable.dat <==
0.19753086419753085	0.037037037037037035

==> Datafiles/1,3/unstable.dat <==
0.	0.

==> Datafiles/1,4/semistable.dat <==
0.1111111111111111	0.
0.13546312315823936	0.04

==> Datafiles/1,4/stable.dat <==
0.18898132128620512	0.04

==> Datafiles/1,4/unstable.dat <==
0.	0.

==> Datafiles/2,1/semistable.dat <==
0.142072	0.02040816326530612
0.233467	0.02040816326530612
0.24	0.

==> Datafiles/2,1/stable.dat <==
0.296351	0.02040816326530612

==> Datafiles/2,1/unstable.dat <==
0.	0.

==> Datafiles/2,2/semistable.dat <==
0.07126	0.041490000000000006
0.17859000000000003	0.03125
0.19475	0.041490000000000006
0.21018	0.041490000000000006
0.21722000000000002	0.041490000000000006
0.22546000000000002	0.03125
0.28784000000000004	0.041490000000000006
0.31069	0.03125
0.32745	0.041490000000000006
0.36364	0.041490000000000006
0.36436	0.041490000000000006
0.42667000000000005	0.22222000000000003
0.63244	0.22222000000000003
0.7379300000000001	0.22222000000000003

==> Datafiles/2,2/stable.dat <==
0.6666700000000001	0.22222000000000003

==> Datafiles/2,2/unstable.dat <==
0	0

==> Datafiles/2,3/semistable.dat <==
0.09935000000000001	0.05333
0.10243000000000001	0.053000000000000005
0.13649	0.07407000000000001
0.23803000000000002	0.053000000000000005
0.23985	0.053000000000000005
0.24000000000000002	0.05333
0.28707000000000005	0.07407000000000001
0.31045	0.037040000000000003
0.31072000000000005	0.037040000000000003
0.34464	0.053000000000000005
0.35924	0.053000000000000005
0.36000000000000004	0.05333
0.36595000000000005	0.053000000000000005
0.37105000000000005	0.05333
0.38086000000000003	0.053000000000000005
0.4	0.05333
0.40841000000000005	0.07407000000000001
0.41166	0.07407000000000001
0.43257	0.21057
0.46365000000000006	0.07407000000000001
0.59552	0.21057
0.62453	0.21057
0.63302	0.21057
0.67049	0.21057
0.70323	0.21057
0.71828	0.21057
0.8778300000000001	0.21057

==> Datafiles/2,3/stable.dat <==
0.6211000000000001	0.21057

==> Datafiles/2,3/unstable.dat <==
0	0

==> Datafiles/2,4/semistable.dat <==
0.135	0.0625
0.13527	0.0625
0.13574	0.06301000000000001
0.13628	0.0625
0.14013	0.0625
0.14199	0.0625
0.14427	0.0625
0.15306	0.0625
0.15486000000000003	0.0625
0.16851000000000002	0.07921
0.26852000000000004	0.0625
0.26853000000000005	0.0625
0.26854	0.0625
0.26855	0.0625
0.26858000000000004	0.0625
0.2686	0.0625
0.26862	0.0625
0.26865	0.0625
0.26873	0.0625
0.26875000000000004	0.0625
0.26892000000000005	0.0625
0.26899	0.0625
0.26902000000000004	0.0625
0.26903000000000005	0.0625
0.26907000000000003	0.0625
0.2692	0.0625
0.26925000000000004	0.0625
0.26934	0.0625
0.26949	0.0625
0.2695	0.0625
0.26955	0.0625
0.2696	0.0625
0.26963000000000004	0.0625
0.26979000000000003	0.0625
0.26985000000000003	0.0625
0.26985000000000003	0.06271
0.26987	0.0625
0.27003000000000005	0.0625
0.27018000000000003	0.0625
0.27051000000000003	0.0625
0.27053000000000005	0.0625
0.27091000000000004	0.0625
0.27109	0.0625
0.27114000000000005	0.0625
0.27187	0.0625
0.27192	0.0625
0.2721	0.0625
0.27221	0.0625
0.27243	0.0625
0.27247000000000005	0.06301000000000001
0.27256	0.0625
0.27281	0.0625
0.27302000000000004	0.0625
0.27333	0.0625
0.27401000000000003	0.0625
0.2741	0.0625
0.27414	0.0625
0.27426	0.0625
0.27434000000000003	0.0625
0.27451000000000003	0.0625
0.27477	0.06271
0.27492	0.0625
0.27552000000000004	0.0625
0.27672	0.0625
0.27687	0.0625
0.27735000000000004	0.0625
0.27762000000000003	0.0625
0.27767000000000003	0.0625
0.27784000000000003	0.0625
0.27813000000000004	0.0625
0.27819000000000005	0.0625
0.27847	0.06437000000000001
0.27848	0.0625
0.27876	0.0625
0.27895000000000003	0.0625
0.27897	0.06271
0.2796	0.0625
0.27975	0.0625
0.28028000000000003	0.0625
0.28066	0.0625
0.29629	0.07921
0.3078	0.0625
0.30887000000000003	0.0625
0.31231000000000003	0.0625
0.31287000000000004	0.07921
0.31420000000000003	0.0625
0.31427000000000005	0.0625
0.31675000000000003	0.07921
0.31751	0.0625
0.31858000000000003	0.06271
0.3194	0.0625
0.32180000000000003	0.0625
0.32543000000000005	0.06271
0.32568	0.0625
0.33128	0.0625
0.33320000000000005	0.0625
0.33675000000000005	0.0625
0.33793	0.0625
0.34164000000000005	0.0625
0.34415	0.0625
0.34588	0.0625
0.35298	0.0625
0.35924	0.0625
0.36166000000000004	0.0625
0.36509	0.0625
0.36606000000000005	0.06301000000000001
0.37235	0.0625
0.37433000000000005	0.0625
0.37521000000000004	0.0625
0.37562	0.0625
0.37595	0.0625
0.37727000000000005	0.06301000000000001
0.37763	0.0625
0.37841	0.0625
0.37957	0.0625
0.38059000000000004	0.0625
0.38109000000000004	0.0625
0.38122000000000006	0.06301000000000001
0.38219000000000003	0.07921
0.38242000000000004	0.0625
0.38286000000000003	0.0625
0.38303000000000004	0.0625
0.38341000000000003	0.0625
0.38439	0.0625
0.38449000000000005	0.0625
0.38620000000000004	0.0625
0.38691000000000003	0.0625
0.38796	0.0625
0.38956	0.0625
0.39092000000000005	0.0625
0.39189	0.0625
0.39298000000000005	0.0625
0.39368000000000003	0.0625
0.39371000000000006	0.0625
0.39552000000000004	0.0625
0.39674000000000004	0.0625
0.39692000000000005	0.0625
0.39698000000000006	0.0625
0.39739	0.0625
0.39753000000000005	0.06271
0.39780000000000004	0.0625
0.39837000000000006	0.0625
0.39919000000000004	0.0625
0.39921	0.06437000000000001
0.40238	0.0625
0.40308000000000005	0.0625
0.40336000000000005	0.0625
0.40386000000000005	0.0625
0.40392000000000006	0.0625
0.40471	0.07921
0.40588	0.0625
0.4076	0.0625
0.40947000000000006	0.06437000000000001
0.41404	0.0625
0.41415	0.0625
0.41774000000000006	0.0625
0.41828000000000004	0.0625
0.41908	0.0625
0.41957000000000005	0.0625
0.42004	0.0625
0.42006000000000004	0.07921
0.42014	0.06271
0.42027000000000003	0.07921
0.4207	0.0625
0.42188000000000003	0.0625
0.42254	0.0625
0.42256000000000005	0.0625
0.42324000000000006	0.0625
0.42348	0.0625
0.42373000000000005	0.0625
0.42391	0.0625
0.42451000000000005	0.0625
0.42467000000000005	0.0625
0.42500000000000004	0.0625
0.42551000000000005	0.0625
0.42623000000000005	0.0625
0.42652	0.0625
0.42717000000000005	0.0625
0.42792	0.0625
0.42983000000000005	0.0625
0.43007	0.0625
0.43061000000000005	0.0625
0.43247	0.0625
0.43260000000000004	0.0625
0.43276000000000003	0.0625
0.43278000000000005	0.0625
0.43295000000000006	0.06301000000000001
0.43318	0.0625
0.43334000000000006	0.0625
0.43337000000000003	0.0625
0.43374	0.0625
0.43398000000000003	0.0625
0.43405000000000005	0.0625
0.43408	0.0625
0.43417000000000006	0.0625
0.43472000000000005	0.0625
0.43481000000000003	0.0625
0.43520000000000003	0.0625
0.43523000000000006	0.20026000000000002
0.43531000000000003	0.06271
0.43597	0.0625
0.43602	0.0625
0.43620000000000003	0.0625
0.43625	0.0625
0.43647	0.0625
0.43654000000000004	0.0625
0.43676000000000004	0.0625
0.43716000000000005	0.0625
0.43729	0.0625
0.43735	0.0625
0.43749000000000005	0.0625
0.44003000000000003	0.2
0.44035	0.20043000000000002
0.47629000000000005	0.07921
0.48324000000000006	0.07921
0.5614	0.20026000000000002
0.5801900000000001	0.20043000000000002
0.58248	0.20026000000000002
0.5983	0.2
0.59987	0.20043000000000002
0.6000000000000001	0.25
0.6079500000000001	0.20043000000000002
0.6139300000000001	0.2
0.61458	0.20026000000000002
0.61551	0.20026000000000002
0.63202	0.20026000000000002
0.6550400000000001	0.2
0.65768	0.20043000000000002
0.67159	0.20043000000000002
0.6724000000000001	0.20026000000000002
0.6794	0.2
0.7003100000000001	0.20026000000000002
0.7500000000000001	0.25
0.8457800000000001	0.20026000000000002
0.84589	0.2
0.8471400000000001	0.20026000000000002
0.8474900000000001	0.20043000000000002
0.84999	0.2
0.85121	0.20043000000000002

==> Datafiles/2,4/stable.dat <==
0.5794600000000001	0.2
0.6000000000000001	0.25

==> Datafiles/2,4/unstable.dat <==
0	0

==> Datafiles/3,1/semistable.dat <==
0.24786000000000002	0.02041
0.24806000000000003	0.02041
0.26932	0.02041
0.28682	0.02041
0.34622	0.02041
0.40898	0.02041
0.423905 0.02041

==> Datafiles/3,1/unstable.dat <==
0	0

==> Datafiles/3,2/semistable.dat <==
0.29405000000000003	0.041490000000000006
0.29919	0.041490000000000006
0.31363	0.041490000000000006
0.31387000000000004	0.041490000000000006
0.32306	0.041490000000000006
0.32570000000000005	0.041490000000000006
0.32993	0.041490000000000006
0.33673000000000003	0.03125
0.39571	0.041490000000000006
0.41112000000000004	0.041490000000000006
0.41367000000000004	0.041490000000000006
0.41443	0.041490000000000006
0.42196000000000006	0.03125
0.42891	0.041490000000000006
0.43985	0.041490000000000006
0.44115000000000004	0.03125
0.47614000000000006	0.041490000000000006
0.47707000000000005	0.041490000000000006
0.47889000000000004	0.041490000000000006
0.63875	0.22222000000000003
0.7304900000000001	0.22222000000000003
0.73223	0.22222000000000003
0.7358	0.22222000000000003
0.73933	0.22222000000000003
0.74511	0.22222000000000003
0.7520500000000001	0.22222000000000003
0.7818400000000001	0.22222000000000003
0.80469	0.22222000000000003
0.8505100000000001	0.22222000000000003
0.85072	0.22222000000000003
0.85535	0.22222000000000003
0.8567800000000001	0.22222000000000003
1.0102	0.22222000000000003
1.02469	0.22222000000000003

==> Datafiles/3,2/unstable.dat <==
0	0

==> Datafiles/3,3/parabolicbound.dat <==
R	T	b4
-0.22505000000000003	0.28658	0.05333
-0.13472	0.24005	0.05333
-0.22223	0.24221	0.06259
-0.10219	0.35426	0.06259
-0.05126000000000001	0.33277	0.06259
-0.41687	0.13052	0.12000000000000001
-0.35568000000000005	0.10900000000000001	0.12000000000000001
-0.28577	0.29333000000000004	0.12000000000000001
-0.24575000000000002	0.28344	0.12000000000000001
-0.14803000000000002	0.32295	0.12000000000000001
-0.12247000000000001	0.24000000000000002	0.12000000000000001
-0.031310000000000004	0.28986	0.12000000000000001
0.06626	0.325	0.12000000000000001
0.07945	0.28942	0.12000000000000001
0.17192000000000002	0.32281000000000004	0.12000000000000001
-0.32677	0.11398000000000001	0.21057
-0.11007000000000002	0.32985000000000003	0.21057
-0.0854	0.32612	0.21057
0.03243	0.19924000000000003	0.21057
0.052890000000000006	0.18419000000000002	0.21057
0.07137	0.18395	0.21057
0.20451000000000003	0.12915000000000001	0.21057
0.28789000000000003	0.10484	0.21057
0.34724000000000005	0.10069	0.21057
-0.47142000000000006	0.036860000000000004	0.21523
-0.38034	0.029410000000000002	0.21523
-0.32788	0.2015	0.21523
-0.25923	0.28836	0.21523
-0.24197000000000002	0.28065	0.21523
-0.23554000000000003	0.2978	0.21523
-0.21668	0.30548000000000003	0.21523
-0.20954	0.08779	0.21523
-0.19722	0.15062	0.21523
-0.17494	0.31702	0.21523
-0.17467000000000002	0.16	0.21523
-0.17456000000000002	0.1625	0.21523
-0.08293	0.16203	0.21523
-0.06529	0.12434	0.21523
-0.036680000000000004	0.13036	0.21523
-0.007320000000000001	0.16254000000000002	0.21523
0.0062900000000000005	0.14984	0.21523
0.014270000000000001	0.25592000000000004	0.21523
0.032380000000000006	0.21614000000000003	0.21523
0.05041	0.23450000000000001	0.21523
0.052860000000000004	0.23366	0.21523
0.07106000000000001	0.202	0.21523
0.07605	0.12165000000000001	0.21523
0.08604	0.15716000000000002	0.21523
0.11894	0.165	0.21523
0.15904000000000001	0.20727	0.21523
0.30633000000000005	0.09012	0.21523
-0.28935	0.27283	0.21941000000000002
0.0585	0.26347000000000004	0.21941000000000002
-0.47028000000000003	-0.01068	0.24285
-0.43591	0.06330000000000001	0.24285
-0.4298	0.05707	0.24285
-0.40439	0.09425000000000001	0.24285
-0.33404	0.18832000000000002	0.24285
-0.33291000000000004	0.21849000000000002	0.24285
-0.32060000000000005	0.06695000000000001	0.24285
-0.32006	0.18625000000000003	0.24285
-0.30907	0.07471000000000001	0.24285
-0.29707	0.07183	0.24285
-0.28698	0.19158000000000003	0.24285
-0.27677	0.17570000000000002	0.24285
-0.26688	0.19697	0.24285
-0.26456	0.21837	0.24285
-0.25909000000000004	0.06874000000000001	0.24285
-0.25607	0.15099	0.24285
-0.25085	0.24204000000000003	0.24285
-0.24794000000000002	0.20389000000000002	0.24285
-0.24073000000000003	0.08522	0.24285
-0.23183	0.13983	0.24285
-0.23141000000000003	0.18059000000000003	0.24285
-0.21771000000000001	0.1935	0.24285
-0.21129	0.23716	0.24285
-0.19678	0.15723	0.24285
-0.18276	0.18372000000000002	0.24285
-0.16932000000000003	0.24063	0.24285
-0.16649000000000003	0.0395	0.24285
-0.15793000000000001	0.19357000000000002	0.24285
-0.15009	0.15012	0.24285
-0.14241	0.20520000000000002	0.24285
-0.13504000000000002	0.23386	0.24285
-0.12879000000000002	0.29822000000000004	0.24285
-0.12510000000000002	0.17267000000000002	0.24285
-0.11950000000000001	0.06223000000000001	0.24285
-0.10885	0.05958000000000001	0.24285
-0.10427000000000002	0.06782	0.24285
-0.09894000000000001	0.07734	0.24285
-0.09323000000000001	0.22593000000000002	0.24285
-0.09095	0.24385	0.24285
-0.07726000000000001	0.19659000000000001	0.24285
-0.06917000000000001	0.18286000000000002	0.24285
-0.061590000000000006	0.20299	0.24285
-0.06144000000000001	0.24713000000000002	0.24285
-0.05528	0.26361	0.24285
-0.04297	0.31703000000000003	0.24285
-0.03849	0.07315	0.24285
-0.036890000000000006	0.18873	0.24285
-0.035730000000000005	0.20456000000000002	0.24285
-0.00231	0.21575000000000003	0.24285
0.020970000000000003	0.20227	0.24285
0.062490000000000004	0.21552000000000002	0.24285
0.06532	0.17872000000000002	0.24285
0.07336000000000001	0.35910000000000003	0.24285
0.07969000000000001	-0.012400000000000001	0.24285
0.08266000000000001	0.35779000000000005	0.24285
0.10622000000000001	0.24314000000000002	0.24285
0.12212	0.17909000000000003	0.24285
0.13698000000000002	0.19749000000000003	0.24285
0.14077	0.21881	0.24285
0.14109000000000002	0.18695	0.24285
0.18952000000000002	0.19904000000000002	0.24285
0.23957000000000003	0.17453000000000002	0.24285
0.24167000000000002	0.00018	0.24285
0.30810000000000004	0.13107000000000002	0.24285
-0.6951700000000001	-0.25717	0.38644
-0.62748	-0.24839000000000003	0.38644
-0.52514	-0.015780000000000002	0.38644
-0.52207	-0.01565	0.38644
-0.5197400000000001	-0.015390000000000001	0.38644
-0.46691000000000005	0.009500000000000001	0.38644
-0.42574	-0.06713000000000001	0.38644
-0.42444000000000004	-0.06896000000000001	0.38644
-0.42200000000000004	-0.07102	0.38644
-0.40981	-0.05475000000000001	0.38644
-0.37685	0.23221000000000003	0.38644
-0.35988000000000003	0.24383000000000002	0.38644
-0.34276	-0.10585000000000001	0.38644
-0.32443000000000005	0.25843000000000005	0.38644
-0.31301	0.20825000000000002	0.38644
-0.30467000000000005	0.20933000000000002	0.38644
-0.29994000000000004	0.22071000000000002	0.38644
-0.29793000000000003	0.21405000000000002	0.38644
-0.27244	0.25555	0.38644
-0.25088000000000005	0.14374	0.38644
-0.24706000000000003	-0.027090000000000003	0.38644
-0.24395000000000003	0.17732	0.38644
-0.20772000000000002	0.15451	0.38644
-0.18604	0.15522000000000002	0.38644
-0.17262000000000002	0.27603	0.38644
-0.15719000000000002	-0.05702	0.38644
-0.15481	0.33276	0.38644
-0.11646000000000001	0.08642000000000001	0.38644
-0.10356000000000001	0.21263	0.38644
-0.10270000000000001	0.09785	0.38644
-0.02969	0.015620000000000002	0.38644
-0.010920000000000001	-0.05176000000000001	0.38644
0.01315	0.19237	0.38644
0.04689	0.29371	0.38644
0.07737000000000001	0.15733000000000003	0.38644
0.07784	0.22156	0.38644
0.10319	-0.027520000000000003	0.38644
0.15551	0.25506	0.38644
0.20055	0.125	0.38644
0.2068	0.24955000000000002	0.38644
0.23075	0.19702000000000003	0.38644
0.24335	0.31531000000000003	0.38644
0.27803	0.05883000000000001	0.38644
0.28492	-0.030590000000000003	0.38644
0.28575	-0.021240000000000002	0.38644
0.28938	-0.00286	0.38644
0.33696000000000004	0.196	0.38644
0.37882000000000005	0.16395	0.38644
0.41180000000000005	0.043440000000000006	0.38644
0.41214	0.049780000000000005	0.38644
0.4126	0.05956	0.38644
0.45522	0.07393000000000001	0.38644
0.5356700000000001	-0.06121000000000001	0.38644

==> Datafiles/3,3/semistable.dat <==
0.34206000000000003	0.06259
0.40005	0.05333
0.42997	0.06259
0.44658000000000003	0.05333
0.46900000000000003	0.12000000000000001
0.49052000000000007	0.12000000000000001
0.52054	0.06259
0.54734	0.06259
0.6205400000000001	0.12000000000000001
0.64444	0.12000000000000001
0.6494200000000001	0.12000000000000001
0.6528600000000001	0.21523
0.6533300000000001	0.12000000000000001
0.6751	0.21523
0.6825500000000001	0.21523
0.68281	0.12000000000000001
0.6829500000000001	0.12000000000000001
0.685	0.12000000000000001
0.71616	0.24285
0.71789	0.24285
0.72874	0.24285
0.7323900000000001	0.21057
0.73348	0.21523
0.7358100000000001	0.21523
0.7365400000000001	0.21057
0.74568	0.21057
0.7652100000000001	0.24285
0.76734	0.21523
0.76807	0.24285
0.7700300000000001	0.21523
0.7779	0.24285
0.78563	0.24285
0.7881400000000001	0.24285
0.7907900000000001	0.24285
0.7918600000000001	0.24285
0.79551	0.24285
0.79554	0.21523
0.79632	0.21523
0.79639	0.24285
0.79734	0.24285
0.80039	0.24285
0.80171	0.24285
0.8028500000000001	0.21523
0.80327	0.24285
0.8057000000000001	0.21523
0.8059000000000001	0.24285
0.8077300000000001	0.21523
0.8081900000000001	0.21523
0.8082300000000001	0.21523
0.81069	0.21523
0.8137800000000001	0.24285
0.8156500000000001	0.21057
0.8203800000000001	0.21523
0.82281	0.24285
0.83689	0.24285
0.8471900000000001	0.21523
0.84769	0.21523
0.85296	0.21523
0.8596300000000001	0.24285
0.8618300000000001	0.21523
0.87416	0.24285
0.87868	0.24285
0.8793500000000001	0.21523
0.8795600000000001	0.24285
0.88019	0.21523
0.8857900000000001	0.24285
0.9012300000000001	0.24285
0.90161	0.21523
0.9021500000000001	0.38644
0.9030900000000001	0.24285
0.9042600000000001	0.24285
0.9072800000000001	0.24285
0.9076500000000001	0.24285
0.91061	0.24285
0.9109300000000001	0.38644
0.9114200000000001	0.24285
0.9122800000000001	0.24285
0.9148100000000001	0.24285
0.91551	0.24285
0.91729	0.24285
0.9198600000000001	0.24285
0.9215000000000001	0.24285
0.92168	0.21941000000000002
0.9220600000000001	0.24285
0.9221400000000001	0.24285
0.92515	0.24285
0.9256500000000001	0.24285
0.92605	0.24285
0.9263500000000001	0.21523
0.9276800000000001	0.24285
0.93083	0.24285
0.93105	0.21941000000000002
0.9315500000000001	0.24285
0.9324500000000001	0.24285
0.9331200000000001	0.24285
0.93376	0.24285
0.9397300000000001	0.21523
0.94349	0.21523
0.94408	0.24285
0.9443100000000001	0.24285
0.9469400000000001	0.24285
0.9470500000000001	0.24285
0.9473800000000001	0.24285
0.9511700000000001	0.21523
0.9544900000000001	0.24285
0.9578200000000001	0.21057
0.9621200000000001	0.24285
0.96242	0.24285
0.9627200000000001	0.21523
0.96662	0.24285
0.9691900000000001	0.24285
0.9706000000000001	0.24285
0.9717000000000001	0.24285
0.9724100000000001	0.24285
0.98084	0.24285
1.0243200000000001	0.38644
1.02678	0.24285
1.04559	0.24285
1.08251	0.38644
1.0863500000000001	0.24285
1.08766	0.24285
1.09	0.38644
1.0903500000000002	0.38644
1.09297	0.38644
1.0981100000000001	0.38644
1.1023	0.38644
1.10457	0.38644
1.10756	0.38644
1.12873	0.38644
1.1318000000000001	0.38644
1.13223	0.38644
1.1380800000000002	0.38644
1.14354	0.38644
1.1436600000000001	0.38644
1.1439300000000001	0.38644
1.1621100000000002	0.38644
1.1688200000000002	0.38644
1.19404	0.38644
1.20276	0.38644
1.2091	0.38644
1.21815	0.38644
1.2188800000000002	0.38644
1.24039	0.38644
1.24574	0.38644
1.2825000000000002	0.38644
1.2843200000000001	0.38644
1.30306	0.38644
1.31383	0.38644
1.31454	0.38644
1.31665	0.38644
1.3232700000000002	0.38644
1.33664	0.38644
1.35169	0.38644
1.35532	0.38644
1.36409	0.38644
1.3675700000000002	0.38644
1.36864	0.38644
1.3719400000000002	0.38644
1.3733700000000002	0.38644
1.38003	0.38644
1.38088	0.38644
1.3915300000000002	0.38644
1.4033200000000001	0.38644
1.41162	0.38644
1.4143800000000002	0.38644
1.41487	0.38644
1.4336700000000002	0.38644
1.4463400000000002	0.38644
1.45303	0.38644
1.47463	0.38644

==> Datafiles/3,3/table1.dat <==
-0.612372	0.

==> Datafiles/3,3/table2.dat <==
-0.09243000000000001	0.32957000000000003
0.016890000000000002	0.37471000000000004
0.024180000000000004	0.37424

==> Datafiles/3,3/table3.dat <==
-0.23751000000000003	0.28584000000000004
0.03304	0.37057

==> Datafiles/3,3/table4.dat <==
-0.18098	0.26054
-0.031310000000000004	0.28986
0.06626	0.325

==> Datafiles/3,3/table5.dat <==
-0.04528	0.07382000000000001
-0.026570000000000003	0.35768000000000005
0.052890000000000006	0.18419000000000002

==> Datafiles/3,3/table6.dat <==
-0.25923	0.28836
-0.24155000000000001	0.29403
-0.08293	0.16203
0.02236	0.17077
0.032380000000000006	0.21614000000000003
0.05041	0.23450000000000001
0.11163000000000001	0.15845

==> Datafiles/3,3/table7.dat <==
-0.49161000000000005	0.00786
-0.41134000000000004	0.07907
-0.36832000000000004	0.18873
-0.34412000000000004	0.19805
-0.33403000000000005	0.07365000000000001
-0.26893	0.22197000000000003
-0.26796000000000003	0.19931000000000001
-0.26769000000000004	0.10319
-0.2625	0.13242
-0.25815000000000005	0.18508000000000002
-0.2504	0.12162
-0.21782	0.20336
-0.20919000000000001	0.23
-0.15482	0.22233000000000003
-0.13092	0.23883000000000001
-0.12986	0.15225000000000002
-0.09782	0.04632000000000001
-0.08180000000000001	0.16774
-0.06503	0.32543000000000005
-0.06001000000000001	0.055240000000000004
-0.04726	0.057120000000000004
-0.02442	0.34514
-0.022680000000000002	0.34601000000000004
-0.022680000000000002	0.36944000000000005
-0.016200000000000003	0.36936
0.01627	0.23898000000000003
0.0407	0.22794000000000003
0.06035000000000001	0.22976000000000002
0.07482000000000001	0.22159
0.14023000000000002	0.20576000000000003
0.18468	-0.02494
0.20405	-0.02381
0.24500000000000002	0.20734000000000002
0.26120000000000004	0.21379
0.26215	0.2144
0.28016	0.18029
0.38559000000000004	0.15087
0.38709000000000005	0.14978000000000002

==> Datafiles/3,3/table8.dat <==
-0.36609	0.04934
-0.27442	0.18873
-0.25991000000000003	0.1456
-0.25909000000000004	0.06874000000000001
-0.25085	0.24204000000000003
-0.24794000000000002	0.20389000000000002
-0.24073000000000003	0.08522
-0.21771000000000001	0.1935
-0.21027	0.12384
-0.19897	0.20694
-0.19634000000000001	0.18205000000000002
-0.18276	0.18372000000000002
-0.16932000000000003	0.24063
-0.14309000000000002	0.18601
-0.14241	0.20520000000000002
-0.13504000000000002	0.23386
-0.12879000000000002	0.29822000000000004
-0.10885	0.05958000000000001
-0.10617000000000001	0.23356000000000002
-0.10244	0.34571
-0.09894000000000001	0.07734
-0.07726000000000001	0.19659000000000001
-0.07504000000000001	0.06878000000000001
-0.06917000000000001	0.18286000000000002
-0.06144000000000001	0.24713000000000002
-0.059070000000000004	0.34539000000000003
-0.05528	0.26361
-0.03849	0.07315
-0.035730000000000005	0.20456000000000002
-0.00859	0.33458000000000004
-0.00231	0.21575000000000003
0.062490000000000004	0.21552000000000002
0.06532	0.17872000000000002
0.07336000000000001	0.35910000000000003
0.08739000000000001	0.23806000000000002
0.10622000000000001	0.24314000000000002
0.12212	0.17909000000000003
0.18952000000000002	0.19904000000000002
0.22447000000000003	0.19912000000000002
0.24167000000000002	0.00018

==> Datafiles/3,3/table9.dat <==
-0.52207	-0.01565
-0.46691000000000005	0.009500000000000001
-0.42574	-0.06713000000000001
-0.42444000000000004	-0.06896000000000001
-0.34276	-0.10585000000000001
-0.31301	0.20825000000000002
-0.29994000000000004	0.22071000000000002
-0.27244	0.25555
-0.25088000000000005	0.14374
-0.24395000000000003	0.17732
-0.20772000000000002	0.15451
-0.18604	0.15522000000000002
-0.11646000000000001	0.08642000000000001
-0.10356000000000001	0.21263
-0.02969	0.015620000000000002
-0.020280000000000003	0.03472
0.01315	0.19237
0.07737000000000001	0.15733000000000003
0.07784	0.22156
0.10973000000000001	0.08107
0.15551	0.25506
0.17078000000000002	0.28702
0.20055	0.125
0.20516	0.24400000000000002
0.2068	0.24955000000000002
0.22373	0.20477
0.23075	0.19702000000000003
0.24335	0.31531000000000003
0.27803	0.05883000000000001
0.27892	0.27436000000000005
0.28492	-0.030590000000000003
0.28938	-0.00286
0.37882000000000005	0.16395
0.41214	0.049780000000000005
0.4126	0.05956

==> Datafiles/3,3/unstable.dat <==
0	0

==> Datafiles/3,4/parabolicbound.dat <==
R	T	b4
-0.25865000000000005	0.27232	0.12496000000000002
-0.27309	0.22592	0.23123000000000002
-0.18604	0.20323000000000002	0.23123000000000002
0.08514000000000001	0.21346	0.23123000000000002
0.09571	0.35745000000000005	0.23123000000000002
-0.13048	0.30000000000000004	0.23127000000000003
-0.0737	0.34866	0.23127000000000003
-0.20737000000000003	0.11647	0.23189
-0.20237000000000002	0.22621000000000002	0.23189
-0.09103000000000001	0.22488000000000002	0.23189
-0.02193	0.32632	0.23189
0.05249	0.17386000000000001	0.23189
0.057	0.23159000000000002	0.23189
0.06649000000000001	0.36017000000000005	0.23189
-0.31906	0.23471000000000003	0.23235000000000003
0.09185	0.20761000000000002	0.23235000000000003
-0.33041000000000004	0.06528	0.24732
-0.17670000000000002	0.12945	0.24732
-0.16935	0.20170000000000002	0.24732
-0.12229000000000001	0.22590000000000002	0.24732
-0.08775000000000001	0.21927000000000002	0.24732
-0.08764000000000001	0.17096	0.24732
-0.06769	0.25754000000000005	0.24732
-0.0332	0.22004	0.24732
-0.028520000000000004	0.33904	0.24732
-0.01302	0.25496	0.24732
0.03955	0.34449	0.24732
0.041010000000000005	0.16665000000000002	0.24732
0.057960000000000005	0.17654	0.24732
0.09078000000000001	0.24437000000000003	0.24732
0.12322000000000001	0.24407	0.24732
0.13820000000000002	0.18783000000000002	0.24732
0.14003000000000002	0.13241	0.24732
0.14966000000000002	0.23648000000000002	0.24732
0.14993	0.33282	0.24732
0.17152	0.18577000000000002	0.24732
0.17456000000000002	0.21566000000000002	0.24732
0.21338000000000001	0.27925	0.24732
0.23163000000000003	0.23408	0.24732
-0.34276	0.08137000000000001	0.25051
-0.33305	0.07672000000000001	0.25051
-0.139	0.33607000000000004	0.25051
-0.11671000000000001	0.23559000000000002	0.25051
-0.0694	0.33348000000000005	0.25051
-0.03379	0.20457000000000003	0.25051
-0.02315	0.21593	0.25051
0.012050000000000002	0.32806	0.25051
0.01878	0.1874	0.25051
0.01938	0.08426	0.25051
0.05911	0.35331	0.25051
0.16989	0.21996000000000002	0.25051
-0.37099000000000004	0.03517	0.25105
-0.29294000000000003	0.2685	0.25105
-0.08149	0.21592000000000003	0.25105
-0.05031000000000001	0.26370000000000005	0.25105
-0.037950000000000005	0.20411	0.25105
-0.0056500000000000005	0.32884	0.25105
0.10701000000000001	0.20188	0.25105
0.15463000000000002	0.32847000000000004	0.25105
0.18665	0.16889	0.25105
0.21830000000000002	0.23583	0.25105
0.25298000000000004	0.24434000000000003	0.25105
-0.6530600000000001	-0.12973	0.25108
-0.41963000000000006	0.08473000000000001	0.25108
-0.37052	0.19457000000000002	0.25108
-0.33767	0.18367000000000003	0.25108
-0.33492000000000005	0.06737	0.25108
-0.27	0.20254000000000003	0.25108
-0.26365	0.23325	0.25108
-0.21221	0.21213	0.25108
-0.21138	0.12164000000000001	0.25108
-0.20784000000000002	0.20116	0.25108
-0.19574000000000003	0.15312	0.25108
-0.16031	0.04318	0.25108
-0.13361	0.21591000000000002	0.25108
-0.12212	0.35604	0.25108
-0.12161000000000001	0.35606000000000004	0.25108
-0.11381000000000001	0.06622	0.25108
-0.09848000000000001	0.24069000000000002	0.25108
-0.08841	0.30248	0.25108
-0.08816	0.35294000000000003	0.25108
-0.052730000000000006	0.07327	0.25108
-0.03996	0.25463	0.25108
-0.03187	0.15022000000000002	0.25108
-0.02525	0.24814000000000003	0.25108
0.0025	0.34108000000000005	0.25108
0.00466	0.34650000000000003	0.25108
0.0067800000000000004	0.07271000000000001	0.25108
0.026820000000000004	0.35404	0.25108
0.03202	0.35651000000000005	0.25108
0.043800000000000006	0.20417000000000002	0.25108
0.07231	0.23090000000000002	0.25108
0.07980000000000001	-0.007930000000000001	0.25108
0.09752000000000001	0.20465000000000003	0.25108
0.11668	0.33815	0.25108
0.13603	0.25513	0.25108
0.21828000000000003	0.21985000000000002	0.25108
0.26446000000000003	0.23268000000000003	0.25108
0.28673000000000004	0.17681000000000002	0.25108
0.31348000000000004	-0.0038900000000000002	0.25108
0.39526000000000006	0.1569	0.25108
-0.46117	0.020720000000000002	0.25218
-0.34377	0.17962	0.25218
-0.33198000000000005	0.1804	0.25218
-0.32862	0.07652	0.25218
-0.32439	0.22677000000000003	0.25218
-0.29341	0.09077	0.25218
-0.28926	0.15664	0.25218
-0.28521	0.18209	0.25218
-0.26027	0.22369000000000003	0.25218
-0.25514000000000003	0.21637	0.25218
-0.23685000000000003	0.25201	0.25218
-0.23407000000000003	0.11662000000000002	0.25218
-0.21907000000000001	0.21382	0.25218
-0.20122	0.05840000000000001	0.25218
-0.18581	0.16417	0.25218
-0.13090000000000002	0.1057	0.25218
-0.12638000000000002	0.23298000000000002	0.25218
-0.11683	0.22804000000000002	0.25218
-0.10793000000000001	0.07596	0.25218
-0.10170000000000001	0.22678	0.25218
-0.09812000000000001	0.30258	0.25218
-0.09604000000000001	0.25303000000000003	0.25218
-0.0873	0.30724	0.25218
-0.08299000000000001	0.30746	0.25218
-0.0787	0.35708	0.25218
-0.057940000000000005	0.27517	0.25218
-0.033240000000000006	0.25966	0.25218
0.00202	0.3466	0.25218
0.04181000000000001	0.21789000000000003	0.25218
0.05229	0.24308000000000002	0.25218
0.09102	0.34348	0.25218
0.10045000000000001	0.21961000000000003	0.25218
0.13025	0.19556	0.25218
0.13154000000000002	0.23338000000000003	0.25218
0.16621000000000002	0.19973000000000002	0.25218
0.16710000000000003	0.19614	0.25218
0.1716	0.19920000000000002	0.25218
0.17584000000000002	0.21261000000000002	0.25218
0.21192000000000003	0.22790000000000002	0.25218
0.22545	0.22212	0.25218
0.2441	0.21307	0.25218
0.26208000000000004	0.23838	0.25218
0.27804	0.24216000000000001	0.25218
0.27945000000000003	0.23046000000000003	0.25218
0.43797	0.13102	0.25218
-0.14162000000000002	0.19781	0.28889000000000004
0.11862	0.21932000000000001	0.28889000000000004
-0.8280400000000001	-0.31146	0.33518000000000003
-0.46113000000000004	0.062110000000000005	0.33518000000000003
-0.43522000000000005	0.09069	0.33518000000000003
-0.42117000000000004	0.09404000000000001	0.33518000000000003
-0.35549000000000003	0.10358	0.33518000000000003
-0.30586	0.06806000000000001	0.33518000000000003
-0.30467000000000005	0.16957000000000003	0.33518000000000003
-0.25864000000000004	-0.0425	0.33518000000000003
-0.24032	0.1869	0.33518000000000003
-0.23978000000000002	0.11709000000000001	0.33518000000000003
-0.22655000000000003	0.06778	0.33518000000000003
-0.22313000000000002	0.06591000000000001	0.33518000000000003
-0.21119000000000002	0.21535	0.33518000000000003
-0.18876	0.09516000000000001	0.33518000000000003
-0.15678	0.3199	0.33518000000000003
-0.14777	0.02134	0.33518000000000003
-0.14719000000000002	0.29525	0.33518000000000003
-0.13062	0.27892	0.33518000000000003
-0.12815000000000001	0.00843	0.33518000000000003
-0.12187	0.24127	0.33518000000000003
-0.09022000000000001	0.01335	0.33518000000000003
-0.08950000000000001	0.0413	0.33518000000000003
-0.08184000000000001	0.24574000000000001	0.33518000000000003
-0.07062	0.21363000000000001	0.33518000000000003
-0.054920000000000004	0.22438000000000002	0.33518000000000003
-0.05226	0.054290000000000005	0.33518000000000003
-0.04075	0.19699000000000003	0.33518000000000003
-0.03778	0.29874	0.33518000000000003
-0.012190000000000001	0.18193	0.33518000000000003
-0.00158	-0.08126000000000001	0.33518000000000003
0.00004	0.28421	0.33518000000000003
0.0035800000000000003	0.10367000000000001	0.33518000000000003
0.007620000000000001	0.28867000000000004	0.33518000000000003
0.016790000000000003	-0.07328000000000001	0.33518000000000003
0.032350000000000004	0.21525000000000002	0.33518000000000003
0.03416	-0.06361	0.33518000000000003
0.04479	0.19382000000000002	0.33518000000000003
0.04834	0.32496	0.33518000000000003
0.06866	0.27790000000000004	0.33518000000000003
0.07414000000000001	0.27111	0.33518000000000003
0.08673	0.17056000000000002	0.33518000000000003
0.12664	0.25522	0.33518000000000003
0.129	0.28239000000000003	0.33518000000000003
0.13767000000000001	0.14491	0.33518000000000003
0.16344	0.2992	0.33518000000000003
0.24792000000000003	0.24126000000000003	0.33518000000000003
0.25653000000000004	0.14323000000000002	0.33518000000000003
0.25978	0.012410000000000001	0.33518000000000003
0.31145	0.11887	0.33518000000000003
0.33316	0.19046000000000002	0.33518000000000003
0.3523	0.16471000000000002	0.33518000000000003
0.35865	0.014750000000000001	0.33518000000000003
-0.5992000000000001	-0.14158	0.33898
-0.46533	-0.06531	0.33898
-0.45097000000000004	0.07732	0.33898
-0.42352	0.0223	0.33898
-0.40022	0.06339	0.33898
-0.38587000000000005	0.19058000000000003	0.33898
-0.33882	0.05969000000000001	0.33898
-0.32759000000000005	0.16438000000000003	0.33898
-0.32158000000000003	0.19435000000000002	0.33898
-0.30893000000000004	0.049830000000000006	0.33898
-0.30492	0.022760000000000002	0.33898
-0.30435	0.15688000000000002	0.33898
-0.30316000000000004	0.16802	0.33898
-0.28046000000000004	-0.041800000000000004	0.33898
-0.27192	-0.08939000000000001	0.33898
-0.25592000000000004	0.19798000000000002	0.33898
-0.25258	0.18095000000000003	0.33898
-0.23337000000000002	0.30646	0.33898
-0.2318	0.05135000000000001	0.33898
-0.22902000000000003	0.053160000000000006	0.33898
-0.22897	0.30527000000000004	0.33898
-0.22484	0.14096	0.33898
-0.22477000000000003	0.06681000000000001	0.33898
-0.21956	0.125	0.33898
-0.21928000000000003	0.22415000000000002	0.33898
-0.21542000000000003	-0.017830000000000002	0.33898
-0.20400000000000001	0.12731	0.33898
-0.20383	0.21331000000000003	0.33898
-0.19921000000000003	0.2993	0.33898
-0.19854000000000002	0.19079000000000002	0.33898
-0.17470000000000002	0.28268000000000004	0.33898
-0.16512000000000002	0.10968000000000001	0.33898
-0.15556	0.02366	0.33898
-0.15472000000000002	0.01128	0.33898
-0.15133000000000002	0.28203	0.33898
-0.14202	0.24245000000000003	0.33898
-0.14058	0.038040000000000004	0.33898
-0.11146	0.20405	0.33898
-0.10612	0.23332000000000003	0.33898
-0.09876000000000001	0.24229000000000003	0.33898
-0.098	0.21915	0.33898
-0.08788000000000001	0.27830000000000005	0.33898
-0.08685000000000001	0.045660000000000006	0.33898
-0.08086	0.21000000000000002	0.33898
-0.07071000000000001	0.20167000000000002	0.33898
-0.06632	0.20025	0.33898
-0.066	0.06352000000000001	0.33898
-0.058	0.27339	0.33898
-0.04997000000000001	0.21367000000000003	0.33898
-0.034080000000000006	0.03497	0.33898
-0.023690000000000003	0.17999	0.33898
-0.017810000000000003	0.2705	0.33898
-0.01489	0.27477	0.33898
-0.01038	0.27793	0.33898
-0.00725	0.19609000000000001	0.33898
0.03127	0.10519	0.33898
0.04694	0.19277000000000002	0.33898
0.052360000000000004	0.18456	0.33898
0.05847000000000001	0.1073	0.33898
0.06405000000000001	0.31466000000000005	0.33898
0.06957	-0.029070000000000002	0.33898
0.07478	0.26457	0.33898
0.07595	0.20245000000000002	0.33898
0.08173000000000001	0.00027	0.33898
0.09528	0.10356000000000001	0.33898
0.09608000000000001	-0.006070000000000001	0.33898
0.10026	0.10966000000000001	0.33898
0.11081	0.24499	0.33898
0.12207000000000001	0.27587	0.33898
0.13616	0.24470000000000003	0.33898
0.14388	0.059280000000000006	0.33898
0.15802000000000002	0.27549	0.33898
0.17711000000000002	0.28937	0.33898
0.18562	0.18207	0.33898
0.20414000000000002	0.12460000000000002	0.33898
0.21523	-0.028100000000000003	0.33898
0.22794000000000003	0.041600000000000005	0.33898
0.24155000000000001	0.24476000000000003	0.33898
0.24708000000000002	-0.021300000000000003	0.33898
0.28093	0.01519	0.33898
0.31814000000000003	0.05641	0.33898
0.31855	0.2068	0.33898
0.34932	0.00198	0.33898
0.38876000000000005	0.12004000000000001	0.33898
0.46304000000000006	0.016960000000000003	0.33898
0.59392	-0.061720000000000004	0.33898
-0.44972000000000006	0.03399	0.35847
-0.43913	0.049670000000000006	0.35847
-0.40882	-0.01298	0.35847
-0.3405	0.24214000000000002	0.35847
-0.33757000000000004	-0.08301	0.35847
-0.32604000000000005	-0.0502	0.35847
-0.31662	0.27329000000000003	0.35847
-0.31583	-0.10934	0.35847
-0.29802	0.28104	0.35847
-0.28503	0.23438000000000003	0.35847
-0.27876	0.24255000000000002	0.35847
-0.2717	0.22613000000000003	0.35847
-0.25069	0.23823000000000003	0.35847
-0.24321	0.16477	0.35847
-0.22702000000000003	0.2169	0.35847
-0.18794000000000002	0.17442000000000002	0.35847
-0.16274000000000002	-0.00906	0.35847
-0.1592	0.19326000000000002	0.35847
-0.15868000000000002	0.33212	0.35847
-0.14232	0.12976000000000001	0.35847
-0.14087000000000002	0.11507	0.35847
-0.11959000000000002	0.05831000000000001	0.35847
-0.10915000000000001	0.13260000000000002	0.35847
-0.09801000000000001	0.12562	0.35847
-0.09544000000000001	0.11062000000000001	0.35847
-0.09387000000000001	0.13292	0.35847
-0.08711	0.09835	0.35847
-0.06457	0.13036	0.35847
-0.04324	0.044640000000000006	0.35847
-0.01873	0.04494	0.35847
0.0025800000000000003	0.21485	0.35847
0.00774	0.24232	0.35847
0.025410000000000002	0.19580000000000003	0.35847
0.03391	0.20531000000000002	0.35847
0.038470000000000004	0.18568	0.35847
0.04195	0.18564000000000003	0.35847
0.06130000000000001	0.17186	0.35847
0.06719	0.25328	0.35847
0.07171000000000001	0.14279	0.35847
0.07576000000000001	0.15614	0.35847
0.097	0.08408	0.35847
0.10540000000000001	0.07876000000000001	0.35847
0.1332	0.28397	0.35847
0.14972000000000002	0.27254	0.35847
0.15799000000000002	0.27223	0.35847
0.16721000000000003	0.29535	0.35847
0.17569	0.24249	0.35847
0.17778000000000002	0.25723	0.35847
0.18143	0.2639	0.35847
0.18936000000000003	0.26554	0.35847
0.19719	0.25836000000000003	0.35847
0.20110000000000003	0.26511	0.35847
0.20278000000000002	0.12593000000000001	0.35847
0.20802	0.19426000000000002	0.35847
0.21912	0.21149	0.35847
0.22732000000000002	0.32156	0.35847
0.27393	-0.044270000000000004	0.35847
0.28263000000000005	0.27081	0.35847
0.32585000000000003	0.19676000000000002	0.35847
0.35089000000000004	0.19817	0.35847
0.35387	0.18264000000000002	0.35847
-0.44799000000000005	0.037660000000000006	0.36006000000000005
-0.28377	0.22479000000000002	0.36006000000000005
0.19710000000000003	0.24365000000000003	0.36006000000000005
0.23366	0.32016	0.36006000000000005
0.25155	0.19135000000000002	0.36006000000000005
0.29001000000000005	-0.027030000000000002	0.36006000000000005
0.29398	-0.055920000000000004	0.36006000000000005
0.33248000000000005	0.20036	0.36006000000000005
0.34972000000000003	0.20107000000000003	0.36006000000000005
-0.28543	0.22836	0.36652
-0.24237000000000003	0.1343	0.36652
-0.6787200000000001	-0.23220000000000002	0.37496
-0.6681400000000001	-0.21297000000000002	0.37496
-0.6619100000000001	-0.24730000000000002	0.37496
-0.6068600000000001	-0.21130000000000002	0.37496
-0.5069	0.011880000000000002	0.37496
-0.50134	0.0114	0.37496
-0.48899000000000004	0.0037300000000000002	0.37496
-0.48648	0.0044	0.37496
-0.48256000000000004	0.043460000000000006	0.37496
-0.45416000000000006	0.030520000000000002	0.37496
-0.44293000000000005	0.049190000000000005	0.37496
-0.4096	-0.08848	0.37496
-0.40903000000000006	-0.05675	0.37496
-0.40901000000000004	-0.03343	0.37496
-0.39616	-0.08276	0.37496
-0.39048000000000005	-0.05688000000000001	0.37496
-0.38087000000000004	-0.01895	0.37496
-0.35739000000000004	0.24479	0.37496
-0.32826000000000005	0.26475000000000004	0.37496
-0.32498000000000005	-0.06747	0.37496
-0.32141000000000003	0.25798000000000004	0.37496
-0.32001	-0.06914000000000001	0.37496
-0.30770000000000003	0.21108000000000002	0.37496
-0.30573	0.21405000000000002	0.37496
-0.29763	0.19031	0.37496
-0.29741	0.21772000000000002	0.37496
-0.29445000000000005	0.28082	0.37496
-0.29429000000000005	0.21988000000000002	0.37496
-0.28341000000000005	0.19549000000000002	0.37496
-0.26551	0.23833000000000001	0.37496
-0.26153000000000004	0.26215	0.37496
-0.2528	0.15124	0.37496
-0.24321	0.18845	0.37496
-0.22329000000000002	0.17520000000000002	0.37496
-0.22257000000000002	0.22088000000000002	0.37496
-0.21628000000000003	0.20898000000000003	0.37496
-0.20522	0.14396	0.37496
-0.19909000000000002	0.15137	0.37496
-0.18977000000000002	0.13146000000000002	0.37496
-0.16825	0.18567	0.37496
-0.15629	-0.026910000000000003	0.37496
-0.15031	0.27644	0.37496
-0.13742000000000001	0.07903	0.37496
-0.13139	0.33256	0.37496
-0.12865000000000001	0.12305	0.37496
-0.12604	0.13711	0.37496
-0.12554	0.17227	0.37496
-0.12073	0.1048	0.37496
-0.11339	0.08782000000000001	0.37496
-0.11047000000000001	0.2121	0.37496
-0.10222	0.09785	0.37496
-0.09839	0.12116	0.37496
-0.09531	0.11428	0.37496
-0.09443000000000001	0.07912000000000001	0.37496
-0.09415000000000001	0.08419	0.37496
-0.09173	0.10877	0.37496
-0.08688000000000001	0.22223	0.37496
-0.08643	0.04621	0.37496
-0.08609000000000001	0.0805	0.37496
-0.07637000000000001	0.25036	0.37496
-0.06406	0.11045	0.37496
-0.03894	0.02398	0.37496
-0.01676	0.030090000000000002	0.37496
-0.011070000000000002	0.022570000000000003	0.37496
-0.01102	0.036340000000000004	0.37496
-0.008650000000000001	-0.032850000000000004	0.37496
-0.00817	0.055900000000000005	0.37496
-0.007330000000000001	0.06415	0.37496
-0.00235	0.0008	0.37496
0.00027	0.038650000000000004	0.37496
0.00485	0.22425	0.37496
0.012100000000000001	0.19085000000000002	0.37496
0.022570000000000003	0.06856000000000001	0.37496
0.0274	0.15518	0.37496
0.032130000000000006	0.22668000000000002	0.37496
0.03386	0.19802000000000003	0.37496
0.035570000000000004	0.19362000000000001	0.37496
0.040830000000000005	0.1522	0.37496
0.0437	0.30216000000000004	0.37496
0.04599	0.17804	0.37496
0.07587	0.24289000000000002	0.37496
0.0772	0.18501	0.37496
0.08569	0.12240000000000001	0.37496
0.08588000000000001	0.13858	0.37496
0.09387000000000001	0.21628000000000003	0.37496
0.09392	0.21691000000000002	0.37496
0.10169	0.18353000000000003	0.37496
0.10345000000000001	-0.00889	0.37496
0.11696000000000001	0.02159	0.37496
0.12151	0.09492	0.37496
0.12277	0.12827000000000002	0.37496
0.13648000000000002	0.26318	0.37496
0.13893	0.26015000000000005	0.37496
0.16053	0.29723000000000005	0.37496
0.17097	0.24595000000000003	0.37496
0.18250000000000002	0.27294	0.37496
0.19642	0.25362	0.37496
0.20348000000000002	0.07296000000000001	0.37496
0.20933000000000002	0.12321000000000001	0.37496
0.21753000000000003	0.23899	0.37496
0.21866000000000002	0.24355000000000002	0.37496
0.22242	0.21037000000000003	0.37496
0.22684	0.32322	0.37496
0.22744000000000003	0.10316	0.37496
0.22934000000000002	0.20641	0.37496
0.23366	0.19123	0.37496
0.24171	0.21143	0.37496
0.24573000000000003	0.20640000000000003	0.37496
0.25418	0.3064	0.37496
0.26103000000000004	0.28750000000000003	0.37496
0.27097000000000004	0.020450000000000003	0.37496
0.27231	-0.043840000000000004	0.37496
0.27693	-0.00859	0.37496
0.28468000000000004	0.057640000000000004	0.37496
0.28931	0.27446000000000004	0.37496
0.29400000000000004	0.01264	0.37496
0.29582	0.027340000000000003	0.37496
0.2963	0.010280000000000001	0.37496
0.29637	0.06951	0.37496
0.29667000000000004	0.27016	0.37496
0.29813	-0.03243	0.37496
0.29891	0.05229	0.37496
0.29951	-0.029830000000000002	0.37496
0.30103	0.029580000000000002	0.37496
0.30791	0.26586000000000004	0.37496
0.32565000000000005	0.19794	0.37496
0.34022	0.17222	0.37496
0.34776	0.17865	0.37496
0.37996	0.14706000000000002	0.37496
0.39485000000000003	0.059390000000000005	0.37496
0.39758000000000004	0.16461	0.37496
0.39772	0.16214	0.37496
0.40609	0.08366000000000001	0.37496
0.40786000000000006	0.10529000000000001	0.37496
0.42568000000000006	0.07344	0.37496
0.46384000000000003	0.0476	0.37496
0.52458	-0.06619	0.37496
0.53574	-0.08864000000000001	0.37496
0.5372600000000001	-0.07033	0.37496
0.53963	-0.02527	0.37496
0.5455500000000001	-0.07176	0.37496
-0.8135300000000001	-0.55844	1.
-0.42659	0.19302000000000002	1.
-0.41343	-0.35814	1.
-0.31078	0.08864000000000001	1.
-0.13025	-0.30053	1.
-0.11340000000000001	-0.09877000000000001	1.
-0.10038000000000001	0.05868	1.
0.06804	-0.2963	1.
0.27722	-0.49727000000000005	1.
0.51731	0.10739000000000001	1.
0.56671	-0.57862	1.
0.7362500000000001	-0.42165	1.
1.34575	-1.4360400000000002	1.

==> Datafiles/3,4/semistable.dat <==
0.51885	0.07438
0.62351	0.25108
0.6639700000000001	0.12469000000000001
0.72304	0.23967000000000002
0.74531	0.25108
0.7536400000000001	0.25108
0.7772600000000001	0.25218
0.78832	0.25105
0.79642	0.25108
0.81039	0.25108
0.81215	0.23189
0.8169700000000001	0.24732
0.8194600000000001	0.25108
0.8257200000000001	0.25218
0.8259500000000001	0.25108
0.8265100000000001	0.25108
0.82825	0.25051
0.8325	0.25218
0.8329000000000001	0.25051
0.83306	0.25218
0.83579	0.25051
0.8414	0.25108
0.8612500000000001	0.23189
0.8622400000000001	0.25218
0.8695400000000001	0.23189
0.87141	0.24732
0.87316	0.25218
0.87436	0.24732
0.8748800000000001	0.25108
0.8753500000000001	0.33898
0.8864500000000001	0.24732
0.8875600000000001	0.25218
0.8926700000000001	0.25108
0.9032500000000001	0.25108
0.90346	0.25108
0.9046500000000001	0.23235000000000003
0.90636	0.25108
0.9071400000000001	0.23123000000000002
0.9086000000000001	0.24732
0.9101400000000001	0.25108
0.9127500000000001	0.25218
0.9129100000000001	0.24732
0.9131800000000001	0.25218
0.9135700000000001	0.37496
0.91849	0.24732
0.9196300000000001	0.23123000000000002
0.92061	0.23235000000000003
0.92071	0.25218
0.9218900000000001	0.23189
0.9220400000000001	0.25105
0.92466	0.25218
0.92727	0.23189
0.92754	0.33898
0.92773	0.24732
0.92978	0.24732
0.93005	0.25108
0.9317500000000001	0.23235000000000003
0.9322600000000001	0.33518000000000003
0.9361600000000001	0.25218
0.9369100000000001	0.25108
0.9369400000000001	0.25218
0.9386300000000001	0.25218
0.93893	0.25051
0.94193	0.33518000000000003
0.9436500000000001	0.24732
0.9499000000000001	0.24732
0.9516200000000001	0.33898
0.9521000000000001	0.25218
0.9526800000000001	0.25218
0.9544	0.25108
0.9550400000000001	0.25105
0.9552200000000001	0.33898
0.95574	0.25218
0.9557800000000001	0.25108
0.9561000000000001	0.25051
0.9562700000000001	0.25218
0.9572600000000001	0.25105
0.9574100000000001	0.25108
0.9576100000000001	0.24732
0.9605400000000001	0.25218
0.9616800000000001	0.33518000000000003
0.9620000000000001	0.24732
0.96374	0.23127000000000003
0.96562	0.25218
0.9660700000000001	0.35847
0.9676300000000001	0.25218
0.9678500000000001	0.24732
0.96908	0.25105
0.9691500000000001	0.25108
0.9691500000000001	0.25218
0.9696100000000001	0.25218
0.9696400000000001	0.25108
0.9703600000000001	0.25218
0.9716800000000001	0.24732
0.97291	0.25218
0.9730900000000001	0.25108
0.9744300000000001	0.25218
0.97445	0.25218
0.97513	0.33898
0.9760300000000001	0.24732
0.9761500000000001	0.25218
0.9784300000000001	0.24732
0.9786600000000001	0.25218
0.98023	0.25218
0.9833100000000001	0.25218
0.9837600000000001	0.24732
0.9841400000000001	0.25108
0.9844400000000001	0.25218
0.98589	0.25218
0.9859200000000001	0.25108
0.9860200000000001	0.24732
0.9863200000000001	0.24732
0.9864900000000001	0.25108
0.9870000000000001	0.25218
0.9871500000000001	0.33518000000000003
0.9885800000000001	0.33898
0.9888300000000001	0.33898
0.98899	0.25105
0.9895200000000001	0.25218
0.99009	0.25218
0.9923900000000001	0.35847
0.9938000000000001	0.23127000000000003
0.99477	0.25108
0.99492	0.25218
0.9956400000000001	0.33898
0.9969100000000001	0.24732
0.9975	0.25105
0.9987	0.25218
0.99911	0.33898
0.9994900000000001	0.24732
0.9996200000000001	0.25218
1.0013800000000002	0.25108
1.0082300000000002	0.25218
1.00837	0.25108
1.00855	0.25218
1.00957	0.25218
1.01086	0.33898
1.01587	0.25051
1.0162	0.25218
1.01685	0.25105
1.0172	0.33898
1.0179500000000001	0.33518000000000003
1.01889	0.33518000000000003
1.01892	0.33898
1.0209300000000001	0.25108
1.0212	0.24732
1.02166	0.25105
1.02201	0.23189
1.02427	0.36006000000000005
1.02662	0.33518000000000003
1.02688	0.33518000000000003
1.0282200000000001	0.33898
1.0311400000000002	0.35847
1.0317100000000001	0.25218
1.03231	0.37496
1.0339	0.33898
1.03623	0.37496
1.0371000000000001	0.33898
1.03923	0.33898
1.03969	0.33898
1.0406000000000002	0.33898
1.04217	0.33518000000000003
1.0451300000000001	0.33898
1.04684	0.33518000000000003
1.0511300000000001	0.23123000000000002
1.0526	0.33898
1.05311	0.37496
1.05316	0.36006000000000005
1.0545300000000002	0.37496
1.0557	0.37496
1.05572	0.25108
1.05572	0.37496
1.05678	0.33898
1.0574000000000001	0.37496
1.0585300000000002	0.33898
1.05867	0.37496
1.0593400000000002	0.23967000000000002
1.05983	0.33518000000000003
1.0624200000000001	0.35847
1.0637	0.37496
1.0637800000000002	0.25218
1.064	0.25218
1.06472	0.33898
1.0663500000000001	0.35847
1.0667600000000002	0.33898
1.06765	0.33518000000000003
1.06799	0.37496
1.0681200000000002	0.37496
1.0699800000000002	0.37496
1.07009	0.33898
1.0731700000000002	0.25218
1.07332	0.33518000000000003
1.07335	0.33898
1.0736	0.33518000000000003
1.07477	0.24732
1.0762200000000002	0.33898
1.07823	0.24732
1.07959	0.25051
1.0803200000000002	0.33898
1.0804500000000001	0.33898
1.0810000000000002	0.24732
1.0810300000000002	0.37496
1.08163	0.25105
1.0835000000000001	0.25051
1.08375	0.33898
1.08501	0.25051
1.08599	0.28889000000000004
1.08644	0.24732
1.08999	0.33898
1.09138	0.25108
1.0914400000000002	0.37496
1.0920100000000001	0.37496
1.09243	0.37496
1.0942500000000002	0.33898
1.0950000000000002	0.25218
1.09613	0.25218
1.09623	0.33518000000000003
1.09951	0.33898
1.09959	0.33518000000000003
1.0996000000000001	0.37496
1.0997400000000002	0.25108
1.1001800000000002	0.24732
1.1019700000000001	0.33898
1.10314	0.25218
1.10484	0.25051
1.1059100000000002	0.37496
1.10656	0.35847
1.10728	0.25108
1.10912	0.33518000000000003
1.10922	0.25108
1.10928	0.25108
1.1093000000000002	0.25108
1.10939	0.35847
1.11359	0.35847
1.11362	0.25218
1.1159700000000001	0.37496
1.1162800000000002	0.37496
1.11938	0.37496
1.1200400000000001	0.35847
1.1203500000000002	0.35847
1.12049	0.33898
1.12213	0.33898
1.12314	0.33898
1.1242400000000001	0.33898
1.1244100000000001	0.33518000000000003
1.12507	0.35847
1.1256700000000002	0.37496
1.1265900000000002	0.33898
1.1285100000000001	0.33898
1.12859	0.37496
1.13081	0.33898
1.13371	0.35847
1.13515	0.37496
1.13626	0.37496
1.13674	0.37496
1.13698	0.33898
1.13751	0.37496
1.14154	0.33898
1.14369	0.33898
1.1442400000000001	0.33898
1.1453200000000001	0.37496
1.1469900000000002	0.33518000000000003
1.14816	0.33898
1.14877	0.33518000000000003
1.14884	0.37496
1.1504500000000002	0.33518000000000003
1.1522100000000002	0.37496
1.15416	0.35847
1.1544500000000002	0.37496
1.1549500000000001	0.37496
1.15538	0.37496
1.15935	0.33898
1.15948	0.35847
1.1630900000000002	0.37496
1.16396	0.33898
1.16832	0.37496
1.1706	0.33898
1.1710800000000001	0.37496
1.17246	0.37496
1.17375	0.35847
1.17382	0.33898
1.17406	0.37496
1.17511	0.33518000000000003
1.1761000000000001	0.33518000000000003
1.17921	0.37496
1.18077	0.37496
1.18131	0.33898
1.1825100000000002	0.37496
1.18426	0.37496
1.1849500000000002	0.33898
1.18662	0.37496
1.18747	0.33518000000000003
1.1890100000000001	0.37496
1.1911200000000002	0.33518000000000003
1.1924700000000001	0.37496
1.19343	0.37496
1.19595	0.35847
1.1960000000000002	0.33518000000000003
1.1969200000000002	0.33898
1.19782	0.37496
1.19788	0.33898
1.1983000000000001	0.37496
1.199	0.33898
1.19961	0.37496
1.2010200000000002	0.35847
1.20133	0.35847
1.2015	0.33898
1.2026700000000001	0.33898
1.2039000000000002	0.37496
1.20398	0.37496
1.20516	0.35847
1.20537	0.37496
1.2072200000000002	0.37496
1.20751	0.33898
1.2077200000000001	0.33898
1.2080000000000002	0.35847
1.2083300000000001	0.35847
1.20852	0.37496
1.2090500000000002	0.37496
1.21117	0.33518000000000003
1.2112800000000001	0.33898
1.21269	0.37496
1.2130200000000002	0.33898
1.21492	0.33898
1.21788	0.37496
1.21819	0.35847
1.2186000000000001	0.33898
1.21917	0.33518000000000003
1.2193800000000001	0.33898
1.21978	0.37496
1.22079	0.33518000000000003
1.22089	0.33518000000000003
1.22099	0.33898
1.22272	0.37496
1.22374	0.33898
1.22693	0.33898
1.2280200000000001	0.37496
1.2296600000000002	0.37496
1.2299200000000001	0.33518000000000003
1.23015	0.37496
1.23025	0.33898
1.2306000000000001	0.33898
1.23154	0.35847
1.23364	0.37496
1.23387	0.36652
1.2358500000000001	0.33518000000000003
1.2389400000000002	0.37496
1.2398600000000002	0.35847
1.24017	0.35847
1.2449100000000002	0.37496
1.2460300000000002	0.37496
1.2468000000000001	0.33518000000000003
1.2468100000000002	0.33518000000000003
1.24726	0.35847
1.24726	0.37496
1.24791	0.37496
1.24808	0.37496
1.2502300000000002	0.35847
1.2502600000000001	0.33898
1.2512800000000002	0.33518000000000003
1.2531400000000001	0.37496
1.2563300000000002	0.37496
1.25923	0.33518000000000003
1.25923	0.33898
1.2599500000000001	0.35847
1.26076	0.33518000000000003
1.2610400000000002	0.35847
1.2610800000000002	0.35847
1.26163	0.33898
1.2616900000000002	0.33898
1.2619200000000002	0.33898
1.26218	0.33898
1.26486	0.35847
1.2686700000000002	0.35847
1.26882	0.37496
1.26966	0.35847
1.2712	0.35847
1.2715400000000001	0.36006000000000005
1.27193	0.37496
1.2721600000000002	0.35847
1.2749400000000002	0.37496
1.27611	0.37496
1.2762300000000002	0.37496
1.27665	0.33518000000000003
1.27939	0.37496
1.28004	0.37496
1.28055	0.36006000000000005
1.2808000000000002	0.35847
1.28126	0.36006000000000005
1.28218	0.35847
1.2834400000000001	0.33518000000000003
1.28645	0.33518000000000003
1.28689	0.35847
1.2870000000000001	0.37496
1.2874400000000001	0.33898
1.2894700000000001	0.37496
1.28994	0.33898
1.2902600000000002	0.35847
1.2903200000000001	0.33898
1.2917	0.33898
1.2923	0.35847
1.2924200000000001	0.33898
1.2928000000000002	0.33898
1.29421	0.33518000000000003
1.2948600000000001	0.33898
1.29523	0.33898
1.29709	0.37496
1.2971400000000002	0.37496
1.2989600000000001	0.33898
1.29987	0.37496
1.30007	0.37496
1.30106	0.35847
1.30153	0.35847
1.30291	0.37496
1.30352	0.37496
1.30428	0.33518000000000003
1.30474	0.33518000000000003
1.30542	0.35847
1.30631	0.33898
1.3084	0.37496
1.3097800000000002	0.35847
1.3098800000000002	0.37496
1.31234	0.33898
1.31332	0.37496
1.31363	0.35847
1.3151700000000002	0.37496
1.31572	0.37496
1.3161	0.37496
1.3163200000000002	0.33518000000000003
1.3175400000000002	0.35847
1.31772	0.35847
1.3179	0.35847
1.3179500000000002	0.35847
1.31848	0.37496
1.3204900000000002	0.33518000000000003
1.3222	0.33898
1.3228000000000002	0.37496
1.32288	0.37496
1.32339	0.33898
1.3238400000000001	0.36006000000000005
1.3278100000000002	0.37496
1.32793	0.36652
1.32868	0.35847
1.3312000000000002	0.33898
1.33126	0.37496
1.33128	0.37496
1.33189	0.37496
1.33264	0.35847
1.3337700000000001	0.35847
1.3338400000000001	0.37496
1.3352400000000002	0.37496
1.3359500000000002	0.37496
1.3363	0.37496
1.33854	0.37496
1.33891	0.37496
1.3401100000000001	0.35847
1.34051	0.35847
1.34094	0.35847
1.3412600000000001	0.35847
1.3417800000000002	0.37496
1.3425900000000002	0.37496
1.3447500000000001	0.37496
1.3457400000000002	0.37496
1.34653	0.37496
1.3471000000000002	0.37496
1.3476400000000002	0.35847
1.3479500000000002	0.35847
1.3487	0.35847
1.34912	0.37496
1.3558800000000002	0.36006000000000005
1.35644	0.35847
1.3625600000000002	0.37496
1.3632000000000002	0.37496
1.36684	0.35847
1.36775	0.37496
1.3684100000000001	0.37496
1.3705200000000002	0.37496
1.3707600000000002	0.35847
1.37081	0.37496
1.3753000000000002	0.35847
1.37901	0.37496
1.38284	0.37496
1.3850200000000001	0.37496
1.3870200000000001	0.37496
1.38805	0.37496
1.3905100000000001	0.37496
1.3932900000000001	0.37496
1.3969600000000002	0.35847
1.3969600000000002	0.37496
1.39864	0.37496
1.3993200000000001	0.37496
1.4003500000000002	0.36006000000000005
1.4013000000000002	0.37496
1.40569	0.37496
1.41223	0.37496
1.4123700000000001	0.37496
1.42209	0.37496
1.42703	0.37496
1.4312600000000002	0.37496
1.44809	0.37496
1.4574200000000002	0.37496
2.04428	1.
2.42138	1.
2.4415600000000004	1.
2.50273	1.
2.5783500000000004	1.
2.6418600000000003	1.
2.6994700000000003	1.
2.8637	1.
3.02882	1.
3.0586800000000003	1.
3.0886400000000003	1.
3.11288	1.

==> Datafiles/3,4/table1.dat <==
-0.612372	0.

==> Datafiles/3,4/table10.dat <==
-0.20002	0.25169
-0.1884	0.24263
-0.18581	0.16417
-0.02244	0.33980000000000005
-0.0013100000000000002	0.23829000000000003
0.05229	0.24308000000000002
0.08781000000000001	0.21327000000000002
0.13154000000000002	0.23338000000000003
0.2441	0.21307

==> Datafiles/3,4/table11.dat <==
-0.40529000000000004	0.09079000000000001
-0.27595000000000003	-0.0039000000000000003
-0.2726	0.1975
-0.26170000000000004	0.23151000000000002
-0.12580000000000002	0.24067000000000002
-0.09587000000000001	0.25954000000000005
-0.07077	0.11644000000000002
0.02256	0.25472
0.058910000000000004	0.23493000000000003
0.10510000000000001	0.22297000000000003
0.28585000000000005	0.22927000000000003

==> Datafiles/3,4/table12.dat <==
-0.41808	0.04948
-0.31912	0.14145000000000002
-0.30586	0.06806000000000001
-0.24032	0.1869
-0.23978000000000002	0.11709000000000001
-0.20160000000000003	0.31078
-0.15678	0.3199
-0.14777	0.02134
-0.13062	0.27892
-0.12187	0.24127
-0.07062	0.21363000000000001
-0.054920000000000004	0.22438000000000002
-0.05226	0.054290000000000005
-0.03778	0.29874
-0.012190000000000001	0.18193
0.00004	0.28421
0.0035800000000000003	0.10367000000000001
0.016790000000000003	-0.07328000000000001
0.03416	-0.06361
0.04834	0.32496
0.051960000000000006	0.18558000000000002
0.07414000000000001	0.27111
0.08673	0.17056000000000002
0.12664	0.25522
0.25653000000000004	0.14323000000000002
0.30605000000000004	0.21209000000000003
0.44836000000000004	0.029620000000000004

==> Datafiles/3,4/table13.dat <==
-0.38587000000000005	0.19058000000000003
-0.22897	0.30527000000000004
-0.21928000000000003	0.22415000000000002
-0.16512000000000002	0.10968000000000001
-0.15663000000000002	0.02016
-0.13537000000000002	0.039850000000000003
-0.10612	0.23332000000000003
-0.098	0.21915
-0.07877	0.22469000000000003
-0.07071000000000001	0.20167000000000002
-0.058	0.27339
-0.04449	0.29541
-0.017810000000000003	0.2705
-0.00076	0.10621000000000001
0.04694	0.19277000000000002
0.05024000000000001	0.24525000000000002
0.052360000000000004	0.18456
0.05847000000000001	0.1073
0.06957	-0.029070000000000002
0.07478	0.26457
0.09528	0.10356000000000001
0.10449000000000001	0.17401000000000003
0.13616	0.24470000000000003
0.15802000000000002	0.27549
0.23789000000000002	0.14703000000000002
0.24155000000000001	0.24476000000000003
0.24708000000000002	-0.021300000000000003
0.29157000000000005	0.11158000000000001
0.31814000000000003	0.05641
0.31855	0.2068
0.34932	0.00198
0.46304000000000006	0.016960000000000003

==> Datafiles/3,4/table14.dat <==
-0.33757000000000004	-0.08301
-0.26227	0.25229
-0.19047000000000003	0.17652
-0.09603	0.12054000000000001
-0.011600000000000001	0.06768
0.038470000000000004	0.18568
0.16721000000000003	0.29535
0.17569	0.24249
0.18936000000000003	0.26554
0.19381	0.28051000000000004
0.22732000000000002	0.32156

==> Datafiles/3,4/table15.dat <==
-0.44799000000000005	0.037660000000000006
-0.18532	0.17837

==> Datafiles/3,4/table16.dat <==
-0.48648	0.0044
-0.48256000000000004	0.043460000000000006
-0.44293000000000005	0.049190000000000005
-0.39048000000000005	-0.05688000000000001
-0.32141000000000003	0.25798000000000004
-0.29445000000000005	0.28082
-0.29429000000000005	0.21988000000000002
-0.2717	0.24128000000000002
-0.26551	0.23833000000000001
-0.2528	0.15124
-0.24468	0.27377
-0.24321	0.18845
-0.22329000000000002	0.17520000000000002
-0.22257000000000002	0.22088000000000002
-0.21628000000000003	0.20898000000000003
-0.20341	0.14239000000000002
-0.16825	0.18567
-0.16386	0.17500000000000002
-0.15031	0.27644
-0.1416	-0.06230000000000001
-0.12865000000000001	0.12305
-0.12604	0.13711
-0.12554	0.17227
-0.11339	0.08782000000000001
-0.10222	0.09785
-0.09443000000000001	0.07912000000000001
-0.07637000000000001	0.25036
-0.06406	0.11045
-0.01676	0.030090000000000002
-0.008650000000000001	-0.032850000000000004
0.00027	0.038650000000000004
0.0274	0.15518
0.03386	0.19802000000000003
0.035570000000000004	0.19362000000000001
0.04599	0.17804
0.08569	0.12240000000000001
0.08588000000000001	0.13858
0.0887	0.12004000000000001
0.10169	0.18353000000000003
0.10602	0.08236
0.11696000000000001	0.02159
0.12151	0.09492
0.12277	0.12827000000000002
0.15566000000000002	0.2721
0.16053	0.29723000000000005
0.17085	0.28736
0.17097	0.24595000000000003
0.20102	0.07474
0.21574000000000002	0.11683
0.21744000000000002	0.23769
0.21753000000000003	0.23899
0.22934000000000002	0.20641
0.24573000000000003	0.20640000000000003
0.26103000000000004	0.28750000000000003
0.28468000000000004	0.057640000000000004
0.28931	0.27446000000000004
0.30500000000000005	0.26564000000000004
0.34022	0.17222
0.39485000000000003	0.059390000000000005
0.39758000000000004	0.16461
0.40786000000000006	0.10529000000000001
0.42490000000000006	0.061750000000000006
0.42568000000000006	0.07344
0.53574	-0.08864000000000001
0.5455500000000001	-0.07176

==> Datafiles/3,4/table17.dat <==
-0.6001700000000001	-0.17917000000000002
-0.41343	-0.35814
-0.31078	0.08864000000000001
-0.11340000000000001	-0.09877000000000001
0.06804	-0.2963
0.19682000000000002	0.11288000000000001
0.23134000000000002	-0.1363
0.27722	-0.49727000000000005
0.41068000000000005	0.028820000000000002
0.56671	-0.57862
0.7362500000000001	-0.42165
0.9956200000000001	-0.9557200000000001

==> Datafiles/3,4/table2.dat <==
-0.253	0.12353000000000001

==> Datafiles/3,4/table3.dat <==
-0.0073100000000000005	0.32639

==> Datafiles/3,4/table4.dat <==
0.23734000000000002	-0.01666

==> Datafiles/3,4/table5.dat <==
-0.005220000000000001	0.23952

==> Datafiles/3,4/table6.dat <==
0.09975	0.35918000000000005

==> Datafiles/3,4/table7.dat <==
-0.14187000000000002	0.33609
0.27493	0.18409

==> Datafiles/3,4/table8.dat <==
0.15463000000000002	0.32847000000000004
0.17466	0.32505
0.22228	0.17444

==> Datafiles/3,4/table9.dat <==
-0.34439000000000003	0.21172000000000002
-0.27	0.20254000000000003
-0.12212	0.35604
-0.08841	0.30248
-0.08816	0.35294000000000003
-0.052730000000000006	0.07327
-0.050510000000000006	0.26769000000000004
-0.02525	0.24814000000000003
0.026820000000000004	0.35404
0.16209	0.2164
0.21828000000000003	0.21985000000000002
0.26446000000000003	0.23268000000000003
0.28673000000000004	0.17681000000000002

==> Datafiles/3,4/unstable.dat <==
0	0

==> Datafiles/4,1/semistable.dat <==
0.39969000000000005	0.02041
0.45892000000000005	0.02041
0.47368000000000005	0.02041
0.52156	0.02041
0.55413	0.02041

==> Datafiles/4,1/unstable.dat <==
0	0

==> Datafiles/4,2/semistable.dat <==
0.58864	0.041490000000000006
0.5887	0.041490000000000006
0.5887800000000001	0.041490000000000006
0.6051500000000001	0.041490000000000006
0.89231	0.22222000000000003
0.89297	0.22222000000000003
0.8929800000000001	0.22222000000000003
0.8969100000000001	0.22222000000000003
0.8969900000000001	0.22222000000000003
0.89714	0.22222000000000003
0.9112300000000001	0.22222000000000003
0.91812	0.22222000000000003
0.9202000000000001	0.22222000000000003
0.9278600000000001	0.22222000000000003
0.9290200000000001	0.22222000000000003
0.9332400000000001	0.22222000000000003
0.9339100000000001	0.22222000000000003
0.9555800000000001	0.22222000000000003
0.9614800000000001	0.22222000000000003
0.96308	0.22222000000000003
0.9679300000000001	0.22222000000000003
0.9679800000000001	0.22222000000000003
0.9811000000000001	0.22222000000000003
0.98177	0.22222000000000003
0.9829600000000001	0.22222000000000003
0.9832500000000001	0.22222000000000003
0.9835900000000001	0.22222000000000003
0.9839600000000001	0.22222000000000003
0.98872	0.22222000000000003
0.9955700000000001	0.22222000000000003
1.11549	0.22222000000000003
1.1292200000000001	0.22222000000000003
1.1427800000000001	0.22222000000000003

==> Datafiles/4,2/unstable.dat <==
0	0

==> Datafiles/4,3/parabolicbound.dat <==
R	T	b4
0.045000000000000005	0.30953	0.24285
-0.12672	0.36309	0.2848
-0.09515000000000001	0.41219000000000006	0.2848
-0.046560000000000004	0.26226000000000005	0.2848
0.010560000000000002	0.46897000000000005	0.2848
0.0307	0.40108000000000005	0.2848
0.15089000000000002	0.29303	0.2848
0.28796000000000005	0.3254	0.2848
-0.32114000000000004	0.31976000000000004	0.38644
-0.31013	0.3279	0.38644
-0.30579	0.31223	0.38644
-0.29634000000000005	0.32842000000000005	0.38644
-0.26657000000000003	0.27657000000000004	0.38644
-0.24789000000000003	0.36057000000000006	0.38644
-0.23096000000000003	0.36745000000000005	0.38644
-0.19967000000000001	0.38752000000000003	0.38644
-0.19127000000000002	0.39277	0.38644
-0.18808000000000002	0.27521	0.38644
-0.17017000000000002	0.31561	0.38644
-0.13791	0.1716	0.38644
-0.13779000000000002	0.1688	0.38644
-0.12702000000000002	0.16760000000000003	0.38644
-0.09029000000000001	0.35893	0.38644
-0.008990000000000001	0.20600000000000002	0.38644
0.0018000000000000002	0.26603000000000004	0.38644
0.015860000000000003	0.20478000000000002	0.38644
0.02069	0.19708	0.38644
0.035870000000000006	0.36958	0.38644
0.03951	0.24698000000000003	0.38644
0.04177	0.24473000000000003	0.38644
0.04863000000000001	0.32275000000000004	0.38644
0.04902	0.36758	0.38644
0.049690000000000005	0.24485	0.38644
0.055220000000000005	0.40057000000000004	0.38644
0.057780000000000005	0.33732	0.38644
0.06028000000000001	0.27504	0.38644
0.061090000000000005	0.10968000000000001	0.38644
0.06268	0.24666000000000002	0.38644
0.06581000000000001	0.11885000000000001	0.38644
0.07022	0.19825	0.38644
0.07132000000000001	0.23983000000000002	0.38644
0.07441	0.28825	0.38644
0.07621	0.13340000000000002	0.38644
0.08842000000000001	0.36334000000000005	0.38644
0.10001	0.29152	0.38644
0.10225000000000001	0.31775000000000003	0.38644
0.11199	0.35968000000000006	0.38644
0.12214000000000001	0.19778	0.38644
0.12418000000000001	0.09822	0.38644
0.13398000000000002	0.34431	0.38644
0.13623000000000002	0.31406	0.38644
0.14099	0.08368	0.38644
0.15029	0.31651	0.38644
0.1524	0.08647	0.38644
0.1524	0.08693000000000001	0.38644
0.1564	0.08461	0.38644
0.16078	0.28273000000000004	0.38644
0.16083	0.18926	0.38644
0.16888	0.20616	0.38644
0.16961	0.17075	0.38644
0.18406	0.36324	0.38644
0.18534	0.19918000000000002	0.38644
0.18621000000000001	0.08116000000000001	0.38644
0.19037	0.31013	0.38644
0.19894	0.18171	0.38644
0.199	0.31256	0.38644
0.19940000000000002	0.3083	0.38644
0.20202	0.19172000000000003	0.38644
0.20408	0.17534000000000002	0.38644
0.20455	0.17529	0.38644
0.20811000000000002	0.18105000000000002	0.38644
0.21517000000000003	0.17837	0.38644
0.21951	0.1859	0.38644
0.22583000000000003	0.27904	0.38644
0.22586	0.18546	0.38644
0.23213000000000003	0.08785000000000001	0.38644
0.23475000000000001	0.27758000000000005	0.38644
0.23872000000000002	0.19177000000000002	0.38644
0.24902000000000002	0.18692	0.38644
0.25093000000000004	0.16893000000000002	0.38644
0.25407	-0.07293000000000001	0.38644
0.2545	0.17248000000000002	0.38644
0.27742	0.18151	0.38644
0.29365	0.18849000000000002	0.38644
0.35895000000000005	0.06142	0.38644

==> Datafiles/4,3/semistable.dat <==
0.86128	0.21941000000000002
1.0386900000000001	0.24285
1.0863900000000002	0.38644
1.11666	0.2848
1.1781300000000001	0.2848
1.21597	0.38644
1.2193200000000002	0.38644
1.2390500000000002	0.38644
1.24048	0.38644
1.243	0.38644
1.2439200000000001	0.38644
1.24578	0.38644
1.24625	0.38644
1.2536900000000002	0.38644
1.2554800000000002	0.2848
1.2663000000000002	0.38644
1.26659	0.2848
1.2690000000000001	0.38644
1.28441	0.2848
1.29272	0.38644
1.3233700000000002	0.2848
1.32691	0.38644
1.3281200000000002	0.38644
1.3282500000000002	0.38644
1.33006	0.38644
1.33092	0.38644
1.3318	0.38644
1.33461	0.38644
1.3346600000000002	0.38644
1.33769	0.38644
1.34037	0.38644
1.3408300000000002	0.38644
1.344	0.38644
1.34478	0.38644
1.3457700000000001	0.38644
1.34624	0.38644
1.34799	0.38644
1.3503	0.38644
1.35104	0.38644
1.3558100000000002	0.38644
1.3564	0.38644
1.3571000000000002	0.38644
1.3575700000000002	0.38644
1.36389	0.38644
1.3641	0.38644
1.36532	0.38644
1.39866	0.38644
1.3991500000000001	0.38644
1.40405	0.38644
1.4041700000000001	0.38644
1.40598	0.38644
1.42517	0.38644
1.4253500000000001	0.38644
1.43436	0.38644
1.4353300000000002	0.38644
1.43589	0.38644
1.437	0.38644
1.43836	0.38644
1.44205	0.38644
1.44757	0.38644
1.4508400000000001	0.38644
1.46825	0.38644
1.47107	0.38644
1.4715500000000001	0.38644
1.47188	0.38644
1.4747800000000002	0.38644
1.4749200000000002	0.38644
1.4758200000000001	0.38644
1.47707	0.38644
1.4805100000000002	0.38644
1.48588	0.38644
1.4872200000000002	0.38644
1.4934	0.38644
1.4966400000000002	0.38644
1.5165000000000002	0.38644
1.51825	0.38644
1.5190000000000001	0.38644
1.52136	0.38644
1.5225600000000001	0.38644
1.5256800000000001	0.38644
1.5267700000000002	0.38644
1.52773	0.38644
1.54482	0.38644
1.5468400000000002	0.38644
1.5520900000000002	0.38644

==> Datafiles/4,3/table1.dat <==
-0.707107	0.

==> Datafiles/4,3/table2.dat <==
-0.06493	0.41067000000000004
0.20902	0.28226

==> Datafiles/4,3/table3.dat <==
-0.20735	0.36636
-0.14256000000000002	0.18250000000000002
0.0006900000000000001	0.27016
0.035870000000000006	0.36958
0.03951	0.24698000000000003
0.12214000000000001	0.19778
0.15029	0.31651
0.15182	0.42642
0.15562	0.27769000000000005
0.16083	0.18926
0.18512	0.18867
0.2109	0.30893000000000004
0.23289	0.30711000000000005
0.39671	0.008870000000000001

==> Datafiles/4,3/unstable.dat <==
0	0

==> Datafiles/4,4/parabolicbound.dat <==
R	T	b4
-0.28690000000000004	0.25733	0.33518000000000003
0.15594000000000002	0.28658	0.37496
0.273	0.2992	0.37573
-0.1303	0.42954000000000003	0.40493
-0.029660000000000002	0.42623000000000005	0.40493
0.19288000000000002	0.37206000000000006	0.40493
0.1381	0.18294000000000002	0.40647000000000005
-0.050820000000000004	0.35326	0.42872000000000005
-0.20538	0.27322	0.43531000000000003
-0.15114000000000002	0.26003000000000004	0.43531000000000003
-0.07253000000000001	0.34196000000000004	0.43531000000000003
-0.03665	0.24384000000000003	0.43531000000000003
-0.0356	0.15394000000000002	0.43531000000000003
0.15295	0.46917000000000003	0.43531000000000003
0.29804	0.2994	0.43531000000000003
-0.08303	0.32645	0.51293
-0.043750000000000004	0.09191	0.51293
0.19920000000000002	0.05167000000000001	0.51293
0.20697000000000002	0.1068	0.51293
0.44022000000000006	0.032310000000000005	0.51293
-0.36447	0.18453000000000003	0.52915
-0.32153000000000004	0.27682	0.52915
-0.31160000000000004	0.18930000000000002	0.52915
-0.30789000000000005	0.01297	0.52915
-0.28973000000000004	0.27889	0.52915
-0.25145	0.12617	0.52915
-0.24475000000000002	0.14524	0.52915
-0.23466	0.35381	0.52915
-0.22175000000000003	0.18935000000000002	0.52915
-0.20476000000000003	0.31368	0.52915
-0.19894	0.34562000000000004	0.52915
-0.19878	0.30826000000000003	0.52915
-0.17872000000000002	0.28114	0.52915
-0.17652	0.27878000000000003	0.52915
-0.1713	0.32157	0.52915
-0.16994	0.34138	0.52915
-0.16899	0.28366	0.52915
-0.16510000000000002	0.18611000000000003	0.52915
-0.15703	0.27465	0.52915
-0.15432	0.39118	0.52915
-0.14209000000000002	0.35869	0.52915
-0.14090000000000003	0.23108	0.52915
-0.13985	0.28337	0.52915
-0.12277	0.33747000000000005	0.52915
-0.12156000000000002	0.37314	0.52915
-0.11795000000000001	0.33141000000000004	0.52915
-0.1164	0.25443000000000005	0.52915
-0.11314	0.27228	0.52915
-0.10432000000000001	0.41179000000000004	0.52915
-0.10022	0.21547000000000002	0.52915
-0.09891000000000001	0.26921	0.52915
-0.09636	0.29574	0.52915
-0.09545000000000001	0.15406	0.52915
-0.09453	0.27454	0.52915
-0.07959000000000001	0.39509000000000005	0.52915
-0.07845	0.34437	0.52915
-0.07827	0.24527000000000002	0.52915
-0.07617	0.21322000000000002	0.52915
-0.07428000000000001	0.34623000000000004	0.52915
-0.07305	0.22314	0.52915
-0.07162	0.19179000000000002	0.52915
-0.07160000000000001	0.10658000000000001	0.52915
-0.07138	0.21332	0.52915
-0.07048	0.4117	0.52915
-0.06733	0.30871000000000004	0.52915
-0.06476000000000001	0.36959000000000003	0.52915
-0.06413	0.21439000000000002	0.52915
-0.059280000000000006	0.21398000000000003	0.52915
-0.05874000000000001	0.30282000000000003	0.52915
-0.056850000000000005	0.37273	0.52915
-0.051460000000000006	0.32784	0.52915
-0.04741	0.30604000000000003	0.52915
-0.04612	0.22885000000000003	0.52915
-0.0449	0.29001000000000005	0.52915
-0.037000000000000005	0.31311	0.52915
-0.029880000000000004	0.36975	0.52915
-0.029670000000000002	0.28608	0.52915
-0.028020000000000003	0.12497000000000001	0.52915
-0.02798	0.36251000000000005	0.52915
-0.0274	0.19016000000000002	0.52915
-0.025320000000000002	0.19359	0.52915
-0.022480000000000003	0.18832000000000002	0.52915
-0.020200000000000003	0.34983000000000003	0.52915
-0.01949	0.34257000000000004	0.52915
-0.019020000000000002	0.33735000000000004	0.52915
-0.016450000000000003	0.24786000000000002	0.52915
-0.01548	0.21067000000000002	0.52915
-0.0142	0.20790000000000003	0.52915
-0.007150000000000001	0.24463000000000001	0.52915
-0.00369	0.35402	0.52915
-0.00215	0.24635	0.52915
0.00457	0.36745000000000005	0.52915
0.00693	0.43294000000000005	0.52915
0.007180000000000001	0.34292	0.52915
0.0099	0.30349000000000004	0.52915
0.014220000000000002	0.42710000000000004	0.52915
0.014830000000000001	0.37109000000000003	0.52915
0.01678	0.28797	0.52915
0.020950000000000003	0.09854	0.52915
0.02611	0.33739	0.52915
0.02661	0.31321000000000004	0.52915
0.02723	0.18677000000000002	0.52915
0.029110000000000004	0.26285000000000003	0.52915
0.030930000000000003	0.30189000000000005	0.52915
0.031450000000000006	0.395	0.52915
0.031830000000000004	0.42664	0.52915
0.033940000000000005	0.43213	0.52915
0.03574	0.36225	0.52915
0.03889	0.24212000000000003	0.52915
0.039810000000000005	0.40065	0.52915
0.042600000000000006	0.32343000000000005	0.52915
0.04691000000000001	0.18615	0.52915
0.04784	0.3381	0.52915
0.048510000000000005	0.27716	0.52915
0.04905	0.21562	0.52915
0.049420000000000006	0.39368000000000003	0.52915
0.05210000000000001	0.39321000000000006	0.52915
0.053770000000000005	0.26979000000000003	0.52915
0.05407000000000001	0.15774000000000002	0.52915
0.05432000000000001	0.25337000000000004	0.52915
0.05482000000000001	0.35523000000000005	0.52915
0.055990000000000005	0.27533	0.52915
0.05677000000000001	0.35657000000000005	0.52915
0.05886	0.24567000000000003	0.52915
0.059890000000000006	0.20654000000000003	0.52915
0.06021000000000001	0.23081000000000002	0.52915
0.061340000000000006	0.3004	0.52915
0.061790000000000005	0.28977	0.52915
0.06316000000000001	0.23386	0.52915
0.0645	0.35097	0.52915
0.06599000000000001	0.42302	0.52915
0.06971000000000001	0.29055000000000003	0.52915
0.06996000000000001	0.22651000000000002	0.52915
0.0704	0.29626	0.52915
0.0723	0.27992	0.52915
0.07267000000000001	0.23058	0.52915
0.07323	0.33103000000000005	0.52915
0.07348	0.36511000000000005	0.52915
0.07519	0.28998	0.52915
0.07529000000000001	0.27374000000000004	0.52915
0.07973000000000001	0.28314	0.52915
0.08011	0.32997000000000004	0.52915
0.08026000000000001	0.18705000000000002	0.52915
0.08129	0.29566000000000003	0.52915
0.08176000000000001	0.23403000000000002	0.52915
0.08289	0.30751	0.52915
0.08298000000000001	0.29544000000000004	0.52915
0.08627000000000001	0.41637	0.52915
0.08802	0.2857	0.52915
0.09038	0.19497	0.52915
0.09112	0.34431	0.52915
0.09335	0.44946	0.52915
0.09357000000000001	0.24067000000000002	0.52915
0.09537000000000001	0.27677	0.52915
0.09720000000000001	0.20225	0.52915
0.09773000000000001	0.22928	0.52915
0.09905000000000001	0.32098000000000004	0.52915
0.10044	0.44555000000000006	0.52915
0.10596000000000001	0.29658	0.52915
0.10996	0.34387	0.52915
0.11099	0.36207	0.52915
0.11105000000000001	0.25558000000000003	0.52915
0.11166000000000001	0.29805000000000004	0.52915
0.11237000000000001	0.2446	0.52915
0.11311000000000002	0.30362	0.52915
0.11829	0.35317000000000004	0.52915
0.12007000000000001	0.2742	0.52915
0.12236000000000001	0.31347	0.52915
0.13340000000000002	0.08654	0.52915
0.13401000000000002	0.33175000000000004	0.52915
0.13459000000000002	0.22443000000000002	0.52915
0.13802	0.24897000000000002	0.52915
0.14214000000000002	0.20681000000000002	0.52915
0.14216	0.28117000000000003	0.52915
0.14362000000000003	0.43572000000000005	0.52915
0.15093	0.2918	0.52915
0.15356	0.25331000000000004	0.52915
0.15552000000000002	0.25003000000000003	0.52915
0.15953	0.35397	0.52915
0.15965000000000001	0.30374	0.52915
0.16019000000000003	0.26839	0.52915
0.16268000000000002	0.20378000000000002	0.52915
0.16287000000000001	0.33411	0.52915
0.16612000000000002	0.24985000000000002	0.52915
0.16621000000000002	0.23096000000000003	0.52915
0.16724000000000003	0.26795	0.52915
0.16952	0.15959	0.52915
0.17342000000000002	0.3522	0.52915
0.17546	0.07025	0.52915
0.17886000000000002	0.24258000000000002	0.52915
0.18061000000000002	0.35244000000000003	0.52915
0.18091000000000002	0.20525000000000002	0.52915
0.18098	0.17387000000000002	0.52915
0.18187	0.05797000000000001	0.52915
0.19096000000000002	0.34845000000000004	0.52915
0.191	0.1917	0.52915
0.19318000000000002	0.17484000000000002	0.52915
0.19344000000000003	0.30050000000000004	0.52915
0.19564	0.30594000000000005	0.52915
0.20149000000000003	0.24284000000000003	0.52915
0.20247	0.10350000000000001	0.52915
0.20247	0.10978	0.52915
0.20424	0.20224	0.52915
0.20596	0.0604	0.52915
0.20933000000000002	0.21622000000000002	0.52915
0.21020000000000003	0.2962	0.52915
0.21645000000000003	0.19932000000000002	0.52915
0.21818	0.30211000000000005	0.52915
0.23090000000000002	0.21254	0.52915
0.23578000000000002	0.22921000000000002	0.52915
0.24043000000000003	0.26776	0.52915
0.24132	0.15802000000000002	0.52915
0.24526000000000003	0.32606	0.52915
0.24713000000000002	0.26792000000000005	0.52915
0.24736000000000002	0.14287000000000002	0.52915
0.24737	0.15801	0.52915
0.25118	0.15999000000000002	0.52915
0.25238	0.27736	0.52915
0.25437000000000004	0.15829000000000001	0.52915
0.26008000000000003	0.34255	0.52915
0.26983	0.10160000000000001	0.52915
0.27087	0.34607000000000004	0.52915
0.28363000000000005	0.22227000000000002	0.52915
0.29221	0.28117000000000003	0.52915
0.30957	0.19463000000000003	0.52915
0.31751	0.20806000000000002	0.52915
0.32072	0.32643000000000005	0.52915
0.32268	0.06194	0.52915
0.34733	0.14658000000000002	0.52915
0.35254	0.17202	0.52915
0.37172000000000005	0.25771	0.52915
0.37406	0.14498000000000003	0.52915
0.38234	0.24777000000000002	0.52915
0.38921000000000006	0.18932000000000002	0.52915
0.39245	0.23896	0.52915
0.40694	0.11762000000000002	0.52915
0.41691000000000006	0.23266	0.52915
0.44866000000000006	0.19834000000000002	0.52915
0.45072	0.18604	0.52915
0.52808	-0.041490000000000006	0.52915

==> Datafiles/4,4/semistable.dat <==
1.24916	0.2917
1.2628700000000002	0.33518000000000003
1.4023500000000002	0.40647000000000005
1.41145	0.37496
1.4263800000000002	0.37573
1.5337	0.40493
1.5459500000000002	0.52915
1.54977	0.43531000000000003
1.56596	0.43531000000000003
1.5711100000000002	0.51293
1.57915	0.43531000000000003
1.58685	0.40493
1.59047	0.51293
1.6004200000000002	0.52915
1.6292900000000001	0.52915
1.63823	0.52915
1.63942	0.42872000000000005
1.6436400000000002	0.40493
1.6443400000000001	0.40493
1.64542	0.52915
1.6456000000000002	0.51293
1.6478400000000002	0.52915
1.64789	0.43531000000000003
1.65036	0.52915
1.66578	0.52915
1.6739800000000002	0.52915
1.68599	0.52915
1.6890500000000002	0.52915
1.6909500000000002	0.52915
1.69402	0.52915
1.6972300000000002	0.52915
1.70798	0.52915
1.7124100000000002	0.52915
1.7226700000000001	0.52915
1.7318700000000002	0.52915
1.73242	0.52915
1.73269	0.52915
1.7340300000000002	0.52915
1.7415100000000001	0.52915
1.7451900000000002	0.52915
1.7454600000000002	0.52915
1.7455800000000001	0.52915
1.7457300000000002	0.52915
1.7470400000000001	0.52915
1.7591800000000002	0.51293
1.7604100000000003	0.52915
1.7613200000000002	0.52915
1.7622900000000001	0.52915
1.7720600000000002	0.52915
1.7734900000000002	0.52915
1.7735600000000002	0.52915
1.7736	0.52915
1.7742200000000001	0.52915
1.77479	0.52915
1.77509	0.43531000000000003
1.77577	0.52915
1.77675	0.52915
1.7767600000000001	0.52915
1.7775400000000001	0.52915
1.7776	0.52915
1.7791400000000002	0.52915
1.7792400000000002	0.52915
1.7810400000000002	0.52915
1.78207	0.52915
1.7841600000000002	0.52915
1.7857900000000002	0.52915
1.7867600000000001	0.52915
1.7896900000000002	0.52915
1.7897	0.52915
1.7912200000000003	0.52915
1.7928100000000002	0.52915
1.7939800000000001	0.52915
1.7942600000000002	0.52915
1.7953400000000002	0.52915
1.7969800000000002	0.52915
1.79953	0.52915
1.7999900000000002	0.52915
1.8006700000000002	0.52915
1.8007700000000002	0.52915
1.8014200000000002	0.52915
1.80183	0.52915
1.80292	0.52915
1.8035900000000002	0.52915
1.8071500000000003	0.51293
1.8097200000000002	0.52915
1.81058	0.52915
1.8118800000000002	0.52915
1.81614	0.52915
1.8163300000000002	0.52915
1.81665	0.52915
1.8167200000000001	0.52915
1.8180300000000003	0.52915
1.8182600000000002	0.52915
1.81841	0.52915
1.8186600000000002	0.52915
1.8201	0.52915
1.8213100000000002	0.52915
1.8261500000000002	0.52915
1.8280600000000002	0.52915
1.8281500000000002	0.52915
1.82956	0.52915
1.8300200000000002	0.52915
1.8302800000000001	0.52915
1.8320500000000002	0.52915
1.83207	0.52915
1.8327200000000001	0.52915
1.8331100000000002	0.52915
1.8337900000000003	0.52915
1.83522	0.52915
1.8358400000000001	0.52915
1.83641	0.52915
1.83729	0.52915
1.8374800000000002	0.52915
1.8407600000000002	0.52915
1.84081	0.52915
1.8421200000000002	0.52915
1.84302	0.52915
1.8494500000000003	0.52915
1.85346	0.52915
1.8552000000000002	0.52915
1.8553600000000001	0.52915
1.85539	0.52915
1.8564600000000002	0.52915
1.8572000000000002	0.52915
1.8596300000000001	0.52915
1.8599800000000002	0.52915
1.8612900000000001	0.52915
1.8617400000000002	0.52915
1.8619800000000002	0.52915
1.8624600000000002	0.52915
1.8640400000000001	0.52915
1.8642200000000002	0.52915
1.86427	0.52915
1.86461	0.52915
1.86481	0.52915
1.86525	0.51293
1.8662200000000002	0.52915
1.86634	0.52915
1.8673700000000002	0.52915
1.8685800000000001	0.52915
1.8686200000000002	0.52915
1.8705800000000001	0.52915
1.8708200000000001	0.52915
1.87111	0.52915
1.87315	0.52915
1.87352	0.52915
1.8768200000000002	0.52915
1.87722	0.52915
1.87742	0.52915
1.8779700000000001	0.52915
1.8780000000000001	0.52915
1.8792400000000002	0.52915
1.8828900000000002	0.52915
1.8831000000000002	0.52915
1.88328	0.52915
1.8836400000000002	0.52915
1.8837100000000002	0.52915
1.8840200000000003	0.52915
1.8861800000000002	0.52915
1.8878500000000003	0.52915
1.8879400000000002	0.52915
1.88942	0.52915
1.8895600000000001	0.52915
1.89026	0.52915
1.8910200000000001	0.52915
1.8910700000000003	0.52915
1.8911900000000001	0.52915
1.89338	0.52915
1.8945500000000002	0.52915
1.8949500000000001	0.52915
1.8957100000000002	0.52915
1.8962800000000002	0.52915
1.9005500000000002	0.52915
1.9006500000000002	0.52915
1.9009200000000002	0.52915
1.9074200000000001	0.52915
1.9084200000000002	0.52915
1.9098800000000002	0.52915
1.9108800000000001	0.52915
1.9135000000000002	0.52915
1.9138800000000002	0.52915
1.9155200000000001	0.52915
1.9180000000000001	0.52915
1.9184800000000002	0.52915
1.9188600000000002	0.52915
1.9193200000000001	0.52915
1.92406	0.52915
1.9247900000000002	0.52915
1.92484	0.52915
1.92545	0.52915
1.92589	0.52915
1.9292300000000002	0.52915
1.92999	0.52915
1.9300100000000002	0.52915
1.9310500000000002	0.52915
1.9313200000000001	0.52915
1.9317600000000001	0.52915
1.9327800000000002	0.52915
1.93307	0.52915
1.9335200000000001	0.52915
1.9358600000000001	0.52915
1.9366500000000002	0.52915
1.9378100000000003	0.52915
1.9384200000000003	0.52915
1.93965	0.52915
1.93988	0.52915
1.9406100000000002	0.52915
1.9412500000000001	0.52915
1.9414200000000001	0.52915
1.9414700000000003	0.52915
1.94341	0.52915
1.9440100000000002	0.52915
1.94778	0.52915
1.94951	0.52915
1.9496900000000001	0.52915
1.95246	0.52915
1.9540300000000002	0.52915
1.9570200000000002	0.52915
1.9570300000000003	0.52915
1.9573200000000002	0.52915
1.9595700000000003	0.52915
1.9601700000000002	0.52915
1.9775300000000002	0.52915
1.9786200000000003	0.52915
1.98066	0.52915
1.98113	0.52915
1.9824500000000003	0.52915
1.9867700000000001	0.52915
1.9919700000000002	0.52915
1.9991400000000001	0.52915
1.9992400000000001	0.52915
2.00395	0.52915
2.01202	0.52915
2.0140800000000003	0.52915
2.0145500000000003	0.52915
2.0195700000000003	0.52915
2.0203800000000003	0.52915
2.0231700000000004	0.52915
2.0330000000000004	0.52915

==> Datafiles/4,4/semistablelowercutoff.dat <==
7.6782200000000005	1.65125
8.01186	2.7979200000000004
9.054580000000001	2.7789
9.285480000000002	2.7979200000000004
9.37048	2.7979200000000004
9.422590000000001	2.7979200000000004
9.45012	2.7979200000000004
9.464830000000001	2.7979200000000004
9.479140000000001	2.7979200000000004
9.574440000000001	2.7789
9.71873	2.7979200000000004
9.75755	2.7979200000000004
9.896640000000001	2.7979200000000004
9.91666	2.7979200000000004
10.049460000000002	2.7789
10.07215	2.7979200000000004
10.12556	2.7979200000000004
10.175690000000001	2.7789
10.20681	2.7979200000000004
10.216080000000002	2.7979200000000004
10.26556	2.7979200000000004
10.345910000000002	2.7979200000000004
10.38568	2.7682900000000004
10.39493	2.7979200000000004
10.46832	2.7979200000000004
10.520420000000001	2.7979200000000004
10.588370000000001	2.7789
10.59078	2.7979200000000004
10.59622	2.7979200000000004
10.678040000000001	2.7979200000000004
10.69603	2.7979200000000004
10.737530000000001	2.7979200000000004
10.79175	2.7979200000000004
10.83201	3.0462100000000003
10.886700000000001	2.7682900000000004
10.935	2.7979200000000004
10.990920000000001	2.7979200000000004
11.00905	2.7979200000000004
11.05572	2.7979200000000004
11.10679	2.7979200000000004
11.15151	2.7979200000000004
11.19907	2.7979200000000004
11.209750000000001	2.7979200000000004
11.257180000000002	2.7979200000000004
11.29701	2.78783
11.346100000000002	2.7979200000000004
11.465300000000001	2.7979200000000004
11.559980000000001	2.7979200000000004
11.575220000000002	2.7979200000000004
11.58736	2.7979200000000004
11.671470000000001	3.2
11.68373	2.7979200000000004
11.688770000000002	3.2
11.6963	3.031
11.730580000000002	3.8960700000000004
11.738560000000001	3.10169
11.75009	3.10169
11.77857	3.8960700000000004
11.78438	3.8960700000000004
11.80095	3.2
11.81811	3.10169
11.818200000000001	3.031
11.827420000000002	3.7640100000000003
11.858350000000002	3.2
11.992740000000001	3.8960700000000004
12.013090000000002	3.2
12.02144	3.8960700000000004
12.023890000000002	3.10169
12.05602	3.2
12.10665	3.2
12.108830000000001	3.2
12.15221	3.2
12.22461	3.2
12.23399	3.2
12.247000000000002	3.2
12.25233	3.2
12.257650000000002	3.8960700000000004
12.27091	3.8960700000000004
12.292240000000001	3.8960700000000004
12.313600000000001	3.8960700000000004
12.3315	3.2
12.377500000000001	3.8960700000000004
12.38362	3.8960700000000004
12.458520000000002	3.2
12.47235	3.8960700000000004
12.547270000000001	3.8960700000000004
12.55386	3.8960700000000004
12.561710000000001	3.8960700000000004
12.56178	3.7640100000000003
12.59307	3.8960700000000004
12.60444	3.8960700000000004
12.640860000000002	3.8960700000000004
12.644820000000001	3.8960700000000004
12.645000000000001	3.8960700000000004
12.662820000000002	3.8960700000000004
12.666150000000002	3.8960700000000004
12.719050000000001	3.8960700000000004
12.7566	3.8960700000000004
12.76124	3.8960700000000004
12.76626	3.8960700000000004
12.78311	3.8960700000000004
12.783240000000001	3.8960700000000004
12.790410000000001	3.8960700000000004
12.80813	3.8960700000000004
12.812470000000001	3.8960700000000004
12.82375	3.8960700000000004
12.84678	3.8960700000000004
12.850140000000001	3.8960700000000004
12.85214	3.8960700000000004
12.857260000000002	3.8960700000000004
12.903530000000002	3.8960700000000004
12.907380000000002	3.8960700000000004
12.925790000000001	3.8960700000000004
12.928780000000001	3.8960700000000004
12.929310000000001	3.8960700000000004
12.93059	3.8960700000000004
12.933530000000001	3.8960700000000004
12.94406	3.8960700000000004
12.958050000000002	3.8960700000000004
12.968050000000002	3.8960700000000004
12.96963	3.8960700000000004
12.970500000000001	3.8960700000000004
12.983590000000001	3.8960700000000004
12.996620000000002	3.8960700000000004
12.996780000000001	3.8960700000000004
13.009570000000002	3.8960700000000004
13.01279	3.8960700000000004
13.01392	3.8960700000000004
13.016630000000001	3.8960700000000004
13.02274	3.8960700000000004
13.026200000000001	3.8960700000000004
13.045660000000002	3.8960700000000004
13.04597	3.8960700000000004
13.048330000000002	3.8960700000000004
13.049370000000001	3.8960700000000004
13.07628	3.8960700000000004
13.076480000000002	3.8960700000000004
13.082130000000001	3.8960700000000004
13.10481	3.8960700000000004
13.112240000000002	3.8960700000000004
13.11715	3.8960700000000004
13.12879	3.8960700000000004
13.133160000000002	3.8960700000000004
13.136610000000001	3.8960700000000004
13.138620000000001	3.8960700000000004
13.14582	3.8960700000000004
13.155560000000001	3.2
13.15919	3.7640100000000003
13.16253	3.8960700000000004
13.16918	3.8960700000000004
13.17079	3.8960700000000004
13.1759	3.8960700000000004
13.185200000000002	3.8960700000000004
13.18726	3.8960700000000004
13.194870000000002	3.8960700000000004
13.19574	3.8960700000000004
13.19597	3.8960700000000004
13.20029	3.8960700000000004
13.209700000000002	3.8960700000000004
13.210080000000001	3.8960700000000004
13.212330000000001	3.8960700000000004
13.217350000000001	3.8960700000000004
13.22221	3.8960700000000004
13.244480000000001	3.8960700000000004
13.24566	3.8960700000000004
13.249640000000001	3.8960700000000004
13.256870000000001	3.8960700000000004
13.261560000000001	3.8960700000000004
13.275820000000001	3.8960700000000004
13.283710000000001	3.8960700000000004
13.303040000000001	3.8960700000000004
13.308930000000002	3.8960700000000004
13.30995	3.8960700000000004
13.31352	3.8960700000000004
13.315600000000002	3.8960700000000004
13.32136	3.8960700000000004
13.322880000000001	3.8960700000000004
13.333250000000001	3.8960700000000004
13.335170000000002	3.8960700000000004
13.33783	3.8960700000000004
13.339630000000001	3.8960700000000004
13.344850000000001	3.8960700000000004
13.34786	3.8960700000000004
13.356180000000002	3.8960700000000004
13.363930000000002	3.8960700000000004
13.36447	3.8960700000000004
13.372510000000002	3.8960700000000004
13.376850000000001	3.8960700000000004
13.378470000000002	3.8960700000000004
13.38305	3.8960700000000004
13.400620000000002	3.8960700000000004
13.436530000000001	3.8960700000000004
13.438030000000001	3.8960700000000004
13.464160000000001	3.8960700000000004
13.46822	3.8960700000000004
13.48187	3.8960700000000004
13.487250000000001	3.7640100000000003
13.496030000000001	3.8960700000000004
13.499110000000002	3.8960700000000004
13.505720000000002	3.8960700000000004
13.51768	3.8960700000000004
13.51997	3.8960700000000004
13.527610000000001	3.8960700000000004
13.533380000000001	3.7640100000000003
13.539860000000001	3.8960700000000004
13.55329	3.8960700000000004
13.558290000000001	3.8960700000000004
13.566370000000001	3.8960700000000004
13.57234	3.8960700000000004
13.57924	3.8960700000000004
13.585370000000001	3.8960700000000004
13.589430000000002	3.8960700000000004
13.59102	3.8960700000000004
13.597180000000002	3.8960700000000004
13.59786	3.8960700000000004
13.602310000000001	3.8960700000000004
13.605030000000001	3.8960700000000004
13.60546	3.8960700000000004
13.60683	3.8960700000000004
13.60918	3.8960700000000004
13.611730000000001	3.8960700000000004
13.619140000000002	3.8960700000000004
13.620220000000002	3.8960700000000004
13.626740000000002	3.8960700000000004
13.63372	3.8960700000000004
13.633970000000001	3.8960700000000004
13.634970000000001	3.8960700000000004
13.63569	3.8960700000000004
13.64413	3.8960700000000004
13.64811	3.8960700000000004
13.65135	3.8960700000000004
13.65568	3.8960700000000004
13.66736	3.8960700000000004
13.670610000000002	3.7640100000000003
13.674830000000002	3.8960700000000004
13.675550000000001	3.8960700000000004
13.69152	3.8960700000000004
13.69969	3.8960700000000004
13.70246	3.8960700000000004
13.708710000000002	3.8960700000000004
13.712980000000002	3.8960700000000004
13.714340000000002	3.8960700000000004
13.71474	3.8960700000000004
13.719420000000001	3.8960700000000004
13.723640000000001	3.8960700000000004
13.724960000000001	3.8960700000000004
13.72708	3.8960700000000004
13.728980000000002	3.8960700000000004
13.739600000000001	3.8960700000000004
13.75552	3.8960700000000004
13.756000000000002	3.8960700000000004
13.760460000000002	3.8960700000000004
13.76063	3.8960700000000004
13.763700000000002	3.8960700000000004
13.766560000000002	3.8960700000000004
13.773150000000001	3.8960700000000004
13.77406	3.8960700000000004
13.779020000000001	3.8960700000000004
13.783790000000002	3.8960700000000004
13.786510000000002	3.8960700000000004
13.792430000000001	3.8960700000000004
13.792740000000002	3.8960700000000004
13.794340000000002	3.8960700000000004
13.797460000000001	3.8960700000000004
13.80639	3.8960700000000004
13.819260000000002	3.8960700000000004
13.827520000000002	3.8960700000000004
13.83229	3.8960700000000004
13.837570000000001	3.8960700000000004
13.840790000000002	3.8960700000000004
13.849380000000002	3.8960700000000004
13.849480000000002	3.8960700000000004
13.85673	3.8960700000000004
13.86401	3.8960700000000004
13.86447	3.8960700000000004
13.86452	3.8960700000000004
13.86556	3.8960700000000004
13.876050000000001	3.8960700000000004
13.886730000000002	3.8960700000000004
13.889100000000001	3.8960700000000004
13.893680000000002	3.8960700000000004
13.90074	3.8960700000000004
13.911150000000001	3.8960700000000004
13.92458	3.8960700000000004
13.933610000000002	3.8960700000000004
13.935310000000001	3.8960700000000004
13.9411	3.8960700000000004
13.948290000000002	3.8960700000000004
13.95226	3.8960700000000004
13.959750000000001	3.8960700000000004
13.96822	3.8960700000000004
13.975100000000001	3.8960700000000004
13.976280000000001	3.8960700000000004
13.978720000000001	3.8960700000000004
13.98234	3.8960700000000004
13.991230000000002	3.8960700000000004
13.995220000000002	3.8960700000000004
13.99632	3.8960700000000004
13.99943	3.8960700000000004
14.00548	3.8960700000000004
14.01124	3.8960700000000004
14.01219	3.8960700000000004
14.021880000000001	3.8960700000000004
14.025	3.8960700000000004
14.025160000000001	3.8960700000000004
14.026040000000002	3.8960700000000004
14.028720000000002	3.8960700000000004
14.03396	3.8960700000000004
14.036980000000002	3.8960700000000004
14.04231	3.8960700000000004
14.0424	3.8960700000000004
14.042860000000001	3.8960700000000004
14.043120000000002	3.8960700000000004
14.048420000000002	3.8960700000000004
14.053130000000001	3.8960700000000004
14.059840000000001	3.8960700000000004
14.061180000000002	3.8960700000000004
14.0897	3.8960700000000004
14.109300000000001	3.8960700000000004
14.11387	3.8960700000000004
14.11513	3.8960700000000004
14.115620000000002	3.8960700000000004
14.116570000000001	3.8960700000000004
14.116660000000001	3.8960700000000004
14.118850000000002	3.8960700000000004
14.122770000000001	3.8960700000000004
14.142130000000002	3.8960700000000004
14.15014	3.8960700000000004
14.151410000000002	3.8960700000000004
14.15929	3.8960700000000004
14.160300000000001	3.8960700000000004
14.162130000000001	3.8960700000000004
14.16937	3.8960700000000004
14.18172	3.8960700000000004
14.183530000000001	3.8960700000000004
14.191670000000002	3.8960700000000004
14.193080000000002	3.8960700000000004
14.20049	3.7640100000000003
14.200930000000001	3.8960700000000004
14.208420000000002	3.8960700000000004
14.209990000000001	3.8960700000000004
14.210300000000002	3.8960700000000004
14.210650000000001	3.8960700000000004
14.214200000000002	3.8960700000000004
14.21644	3.8960700000000004
14.224100000000002	3.8960700000000004
14.225380000000001	3.8960700000000004
14.227390000000002	3.8960700000000004
14.237390000000001	3.8960700000000004
14.241950000000001	3.8960700000000004
14.24787	3.8960700000000004
14.251120000000002	3.8960700000000004
14.25501	3.8960700000000004
14.255870000000002	3.8960700000000004
14.259520000000002	3.8960700000000004
14.26299	3.8960700000000004
14.26749	3.8960700000000004
14.277840000000001	3.8960700000000004
14.290300000000002	3.8960700000000004
14.299230000000001	3.8960700000000004
14.301200000000001	3.8960700000000004
14.303970000000001	3.8960700000000004
14.31356	3.8960700000000004
14.314250000000001	3.8960700000000004
14.3213	3.8960700000000004
14.333960000000001	3.8960700000000004
14.342170000000001	3.8960700000000004
14.369200000000001	3.8960700000000004
14.369420000000002	3.8960700000000004
14.370310000000002	3.8960700000000004
14.374260000000001	3.8960700000000004
14.397200000000002	3.8960700000000004
14.40731	3.8960700000000004
14.411010000000001	3.8960700000000004
14.41764	3.8960700000000004
14.422760000000002	3.8960700000000004
14.429260000000001	3.8960700000000004
14.45855	3.8960700000000004
14.490590000000001	3.8960700000000004
14.501220000000002	3.8960700000000004
14.512430000000002	3.8960700000000004
14.518650000000001	3.8960700000000004
14.531680000000001	3.8960700000000004
14.5334	3.8960700000000004
14.548890000000002	3.8960700000000004
14.555090000000002	3.8960700000000004
14.562740000000002	3.8960700000000004
14.570010000000002	3.8960700000000004
14.574480000000001	3.8960700000000004
14.596520000000002	3.8960700000000004
14.598730000000002	3.8960700000000004
14.60246	3.8960700000000004
14.615760000000002	3.8960700000000004
14.62404	3.8960700000000004
14.63728	3.8960700000000004
14.641770000000001	3.8960700000000004
14.665230000000001	3.8960700000000004
14.677950000000001	3.8960700000000004
14.681580000000002	3.8960700000000004
14.687570000000001	3.8960700000000004
14.69654	3.8960700000000004
14.698910000000001	3.8960700000000004
14.701480000000002	3.8960700000000004
14.726780000000002	3.8960700000000004
14.774320000000001	3.7640100000000003
14.78109	3.8960700000000004
14.790730000000002	3.8960700000000004
14.796940000000001	3.8960700000000004
14.809960000000002	3.8960700000000004
14.862980000000002	3.8960700000000004
14.878340000000001	3.8960700000000004
14.90882	3.8960700000000004
14.920530000000001	3.8960700000000004
14.934890000000001	3.8960700000000004
15.042940000000002	3.8960700000000004
15.098880000000001	3.8960700000000004
15.161800000000001	3.8960700000000004
17.62338	8.
17.708090000000002	8.
18.389200000000002	8.
20.010170000000002	8.
20.357760000000003	8.
20.55188	8.
20.561030000000002	8.
20.653250000000003	8.
20.70839	8.
21.057160000000003	8.
21.478820000000002	8.
21.498630000000002	8.
21.51566	8.
21.60979	8.
21.848580000000002	8.
21.89385	8.
21.96092	8.
22.230400000000003	8.
22.242790000000003	8.
22.25606	8.
22.310440000000003	8.
22.49613	8.
22.518520000000002	8.
22.523010000000003	8.
22.626500000000004	8.
22.67977	8.
22.80026	8.
22.85292	8.
22.909630000000003	8.
23.092730000000003	8.
23.177560000000003	8.
23.220830000000003	8.
23.263730000000002	8.
23.3778	8.
23.8029	8.
23.80626	8.
23.81052	8.
23.879330000000003	8.
23.948	8.
24.187690000000003	8.
24.190360000000002	8.
24.23053	8.
24.257050000000003	8.
24.555840000000003	8.
24.593140000000002	8.
24.709130000000002	8.
24.79407	8.
24.840130000000002	8.
24.853790000000004	8.
24.889940000000003	8.
24.941270000000003	8.
25.11942	8.
25.11961	8.
25.143250000000002	8.
25.409340000000004	8.
25.59354	8.
25.717950000000002	8.
25.776950000000003	8.
25.791960000000003	8.
25.86633	8.

==> Datafiles/4,4/table1.dat <==
-0.707107	0.

==> Datafiles/4,4/table2.dat <==
-0.018490000000000003	0.24067000000000002

==> Datafiles/4,4/table3.dat <==
-0.21878000000000003	0.42140000000000005
-0.0717	0.31543000000000004
0.06978000000000001	0.25620000000000004

==> Datafiles/4,4/table4.dat <==
-0.1743	0.42004
0.11982000000000001	0.37765000000000004
0.22698000000000002	0.40714000000000006
0.22984000000000002	0.34931
0.3089	0.22351000000000001

==> Datafiles/4,4/table5.dat <==
-0.17474	0.23998000000000003
0.0122	0.34815

==> Datafiles/4,4/table6.dat <==
0.09429000000000001	0.30744000000000005

==> Datafiles/4,4/table7.dat <==
-0.13634000000000002	0.22568000000000002
-0.12478000000000002	0.27183
-0.12357000000000001	0.37488000000000005
-0.12198	0.4207
-0.0975	0.37126000000000003
-0.09583000000000001	0.32913000000000003
-0.06894	0.29443
-0.06552000000000001	0.32657
-0.042940000000000006	0.31191
-0.029120000000000004	0.41579000000000005
-0.02544	0.37047
-0.010830000000000001	0.38012
-0.00249	0.28758
0.00282	0.16945000000000002
0.03472	0.32118
0.05455	0.32836000000000004
0.05893	0.35811000000000004
0.062360000000000006	0.26372
0.09705000000000001	0.22918000000000002
0.10030000000000001	0.33666
0.10065	0.29141
0.16287000000000001	0.32936000000000004
0.17996	0.30491
0.19039	0.30860000000000004
0.21076000000000003	0.18162
0.22087	0.35041000000000005
0.259	0.39010000000000006
0.2687	0.26125000000000004
0.27449	0.27667
0.34989000000000003	0.23114
0.36622000000000005	0.3034
0.48809	0.010860000000000002
0.5263100000000001	0.08737

==> Datafiles/4,4/table8.dat <==
-0.0021100000000000003	-0.07778
0.008520000000000002	-0.09203
0.19136	0.032130000000000006

==> Datafiles/4,4/unstable.dat <==
0	0

==> Datafiles/4,4/unstablelowercutoff.dat <==
0.	0.
